Hilbert modular surfaces for square discriminants and elliptic subfields of genus 2 function fields

We compute explicit rational models for some Hilbert modular surfaces corresponding to square discriminants, by connecting them to moduli spaces of elliptic K3 surfaces. Since they parametrize decomposable principally polarized abelian surfaces, they are also moduli spaces for genus-2 curves covering elliptic curves via a map of fixed degree. We thereby extend classical work of Jacobi, Hermite, Bolza etc., and more recent work of Kuhn, Frey, Kani, Shaska, V\"olklein, Magaard and others, producing explicit families of reducible Jacobians. In particular, we produce a birational model for the moduli space of pairs (C,E) of a genus 2 curve C and elliptic curve E with a map of degree n from C to E, as well as a tautological family over the base, for 2 <= n <= 11. We also analyze the resulting models from the point of view of arithmetic geometry, and produce several interesting curves on them.

==> disc100.txt <==

start from D6 A6 A3 with section of height 25/28 = 4- 6/4 - 3/4 - 6/7.
2-neighbor step to E7 A7 A1 section of height 25/8 = 4 - 7/8.
2-neighbor step to D6 A3 D5 rank 2. height matrix
[ 1/2, 1/4
  1/4, 13/4]

1/2 = 4 - 3/4 - 5/4 - 6/4
13/4 = 4 - 3/4
1/4 = 2 - 1 - 3/4

2-neighbor step to D8 D6 A1 Z/2
(2P has height 2 = 4 - 2, gives the A1)

2-neighbor step to E8 E7

-------------------------------


\\ now for a section.

m = (g^2-1)/(g^2-e1^2);
e = e1/m;
k = m/(m-1);
b1 = f^2*(1-k)/e^2;

\\ to make D6 comps rational need to make the following a square
\\ (f^6-3*b1*e^2*f^4+3*b1^2*e^4*f^2-b1^3*e^6+b1^3*e^4)

a1 = f*(f^5-3*b1*e^2*f^3+2*b1^2*e*f^2+2*b1^2*e^4*f-2*b1^2*e^2*f-2*b1^3*e^3)/(b1^2*e^2*(f^2-b1*e^2));
b0 = b1*e^2 - f^2;
b2 = (b1^2*e^4+(a1*b1^2-2*b0*b1)*e^2+b0^2)/(2*b1*e^2);
a2 = -(b1^2*e^6+(-2*b0*b2-2*b0*b1)*e^4+(a1+1)*b0^2*e^2+b0^3)/(b0^2*e^2);
c0 = b0^2/e^2;
c1 = b1^2;
c = c0*t + c1*(1-t);
b = b0*t + (1-t)*(b1 + b2*t);
a = e^2*t + (1-t)*(1 + a1*t + a2*t^2);
p = x^3 + a*x^2 + 2*t^2*(t-1)*b*x + c*t^4*(t-1)^2;
dd = poldisc(p,x);
dd = dd/(t^8*(t-1)^4);

xs = h*t*(t-1);
hitting a leaf at infinity forces one of two values on h
h = f^2*(g-1)^3*(g+1)^3/(e1*(f*g^5-f*g^4-2*f*g^3+2*f*g^2-e1^5*g^2+2*e1^3*g^2
                                   -e1*g^2+f*g-f+e1^7-2*e1^5+e1^3))

after factoring out t^2*(t-1)^2 need to make remaining quadratic a square
disc a square. so disc must be 0. get 
f = (e1-1)^2*e1*(e1+1)^2*(g+e1)/((g-1)*(g+1)^2*(g+e1-2))

set e1 = r+1, g = s+1. (this is suggested by final formulas)
 final equations

e1 = r+1;
g = s+1;
f = (e1-1)^2*e1*(e1+1)^2*(g+e1)/((g-1)*(g+1)^2*(g+e1-2));
m = (g^2-1)/(g^2-e1^2);
e = e1/m;
k = m/(m-1);
b1 = f^2*(1-k)/e^2;
a1 = f*(f^5-3*b1*e^2*f^3+2*b1^2*e*f^2+2*b1^2*e^4*f-2*b1^2*e^2*f-2*b1^3*e^3)/(b1^2*e^2*(f^2-b1*e^2));
b0 = b1*e^2 - f^2;
b2 = (b1^2*e^4+(a1*b1^2-2*b0*b1)*e^2+b0^2)/(2*b1*e^2);
a2 = -(b1^2*e^6+(-2*b0*b2-2*b0*b1)*e^4+(a1+1)*b0^2*e^2+b0^3)/(b0^2*e^2);
c0 = b0^2/e^2;
c1 = b1^2;
c = c0*t + c1*(1-t);
b = b0*t + (1-t)*(b1 + b2*t);
a = e^2*t + (1-t)*(1 + a1*t + a2*t^2);
p = x^3 + a*x^2 + 2*t^2*(t-1)*b*x + c*t^4*(t-1)^2;

short version:

p: x^3 + x^2* ( -r^5*(r+2)^3*(2*s^2+2*s-r^2) * t^3
 -r^2*(r+2)^2*(2*s^6+6*s^5-5*r^2*s^4-2*r*s^4+3*s^4-10*r^2*s^3+2*r^4*s^2-2*r^2*s^2 +2*r^4*s-4*r^3*s-r^4) *t^2
+ r*(r+2)*s*(s+2)*(s-r)*(s+r)*(s^4+2*s^3-r^2*s^2-2*s^2+4*r*s+2*r^2) *t
+ s^2*(s+2)^2*(s-r)^2*(s+r)^2 )/(s^2*(s+2)^2*(s-r)^2*(s+r)^2 )

+ 2*x *r^3*(r+2)^3*(s+r+2)*(t-1)*t^2*( r^2*(r+2)^2*(s^2+s-r^2) *t^2 -r*(r+2)*(s^4+2*s^3-r^2*s^2-s^2-r^2*s+2*r*s+r^2) *t -s*(s+2)*(s-r)*(s+r) )/(s*(s+2)^3*(s-r)^2*(s+r)^3)
+ r^6*(r+2)^6*(s+r+2)^2*(t-1)^2*t^4*(r^2*t+2*r*t+1)/((s+2)^4*(s-r)^2*(s+r)^4)

p: rat(p)$


------------------

now do 2-neighbor steps.

q: ev(p,x=x/u^4,t=1/u)*u^12$

a3 : (r+2)^2*s*(s+r+2)/((s+2)*(s+r))$
a2 : -(r+2)^2*s*(s+r+2)/((s+2)*(s+r))$
a1 :  0$
a0 : 0$

w: x + a0 + a1*u + a2*u^2 + a3*u^3 

divided by u^3*(u-1)

p : ev(q,x =w*u^3*(u-1) - ( a0 + a1*u + a2*u^2 + a3*u^3 ))/(u^6*(u-1)^2)$
p: p*s^2*(s+2)^4*(s-r)^2*(s+r)^4$
p: ev(p,u = x)$

write to quarticE7A7A1.txt

p = jac2(q);
p = subst(p,x,x+(r+2)^4*s^4*(s+2)^2*(s-r)^2*(s+r)^2*(s+r+2)^2/12);
p = subst(p,x,x+w*r*(r+2)^3*s^2*(s+2)^2*(s-r)*(s+r)^2*(s+r+2)*(s^4+2*s^3-r^2*s^2-2*s^2+4*r*s-2*r^2)/12);
{
p = subst(p,x,x-r^2*(r+2)^2*(s+2)^2*(s+r)^2
   *(2*s^6+6*s^5-2*r^2*s^4-2*r*s^4+3*s^4-4*r^2*s^3+2*r^4*s^2+6*r^3*s^2
          -2*r^2*s^2+2*r^4*s+8*r^3*s-r^4)/12 * w^2);
}
p = subst(p,x,x*(s+2)^2)/(s+2)^6;
p = subst(subst(p,w,w*s^2),x,x*s^4)/s^12;
p = subst(subst(p,w,w*(r+2)),x,x*(r+2)^4)/(r+2)^12;
p = subst(p,x,x*(r+s)^2)/(r+s)^6;
p = subst(subst(p,w,w*(s-r)*(r+s+2)),x,x*(s-r)^2*(s+r+2)^2)/((s-r)*(s+r+2))^6;
p = subst(p,w,w/r);
p = subst(p,w,t);

write to weierstrassE7A7A1.txt

E7 at infinity
A7 at 0
A1 at r*(r+2)*(s^3+2*s^2-2*r^2*s-2*r*s-2*r^2)/((s+2)*(s-r)^3*(s+r)^2*(s+r+2))

t0: r*(r+2)*(s^3+2*s^2-2*r^2*s-2*r*s-2*r^2)/((s+2)*(s-r)^3*(s+r)^2*(s+r+2))$

ell parameter:

a2: 0$
a1: 0$
a0: 0$
a4: 0$
x + a0 + a1*t + a2*t^2 + a4*t^3

divided by t^2*(t-t0)

q: ev(p,x = w*t^2*(t-t0))/(t^4*(t-t0)^2)$
q: q*64*(s+2)^2*(s-r)^4*(s+r)^2*(s+r+2)^2$

q = subst(q,t,x);
\\ already a cubic, but anyway ...
p = jac2(q);
p = subst(p,w,t);
p = subst(p,x,x-16*r*(r+2)*(s+2)*(s-r)*(s+r+2)*(s^3+2*s^2-2*r^2*s-2*r*s-2*r^2)/3 * t^3);
{
p = subst(p,x,x+t^2*4*(s+2)^2*(s-r)^4*(s+r)^2*(s+r+2)^2
       *(r^2*s^4+2*r*s^4+s^4+2*r^2*s^3-2*r^4*s^2-6*r^3*s^2+2*r^2*s^2-2*r^4*s
                -8*r^3*s+r^4)/3);
}
t0 =s*(s+2)*(s-r)^3*(s+r)^2*(s+r+2)/4;
{
p = subst(p,x,x+4*s*(s+2)^3*(s-r)^4*(s+r)^2*(s+r+2)^2
 *(s^4+6*r*s^3+4*s^3+r^2*s^2+6*r*s^2-6*r^3*s-6*r^2*s-3*r^4-6*r^3)/3 * t* (t-t0));
}

p = subst(p,t,t*(s-r)^3*(r+s)^2*(s+r+2));
p = subst(p,x,x*(r+s+2)^4)/(r+s+2)^12;
p = subst(p,x,x*(r+s)^6)/(r+s)^18;
p = subst(p,x,x*(s-r)^10)/(s-r)^30;
p = subst(p,t,t*(s+2));
p = subst(p,x,x*(s+2)^4)/(s+2)^12;

write to weierstrassD5D6A3.txt

D6 at 0
D5 at infty
A3 at t0 = s/4

ell param is x/(t-t0)^2 -16*r*(r+2)*(s^3+2*s^2-2*r^2*s-2*r*s-2*r^2)*(t-t0)

t0 = s/4
q = subst(p,x,w*(t-t0)^2 + 16*r*(r+2)*(s^3+2*s^2-2*r^2*s-2*r*s-2*r^2)*(t-t0)^3)/(t-t0)^4;
q = subst(q,t,x);
p = jac2(q);

write to weierstrassD8D6A1.txt

p = subst(p,w,t);
p = subst(p,t,t+4*r*(r+2)*s*(s^3+2*s^2-2*r^2*s-2*r*s-2*r^2));
p = subst(p,x,x+4*s^5*(s+2)*(s^2+r*s+2*s-r^2)^2*(2*s^2+2*s-r^2)/3 * t);
p = subst(subst(p,x,x/u^4),t,1/u)*u^12;
p = subst(p,x,x+u/12);
{
p = subst(p,x,x+u^2*(s^6+6*r*s^5+6*s^5+2*r^2*s^4+20*r*s^4+9*s^4-6*r^3*s^3-2*r^2*s^3+12*r*s^3-5*r^4*s^2-24*r^3*s^2-10*r^2*s^2-8*r^4*s-20*r^3*s+r^4)/3);
}

this has 2-torsion (x =0) and D8 D6 A1
write to weierstrassD8D6A1.txt

q = subst(p,x,w*u^4)/u^8;
q = subst(q,u,x);
p = jac2(q);
p = subst(p,w,t);

{
S = [
  -s^10*(s+2)^2*(s-r)^5*(s+r)^2*(s+r+2)*(s^2+2*s-r^2)^2*(s^2+r*s+2*s-r^2)^2
     *(2*s^2+2*s-r^2) * t^3,
  
  (5*s^12+30*s^11-49*r^2*s^10-52*r*s^10+6*s^10-30*r^3*s^9-320*r^2*s^9-180*r*s^9
       -180*s^9+87*r^4*s^8+4*r^3*s^8-560*r^2*s^8+24*r*s^8-225*s^8+90*r^5*s^7
       +648*r^4*s^7+252*r^3*s^7-300*r^2*s^7+360*r*s^7-19*r^6*s^6+380*r^5*s^6
       +1600*r^4*s^6+64*r^3*s^6-156*r^2*s^6-60*r^7*s^5-282*r^6*s^5+580*r^5*s^5
       +1948*r^4*s^5-360*r^3*s^5-25*r^8*s^4-336*r^7*s^4-1048*r^6*s^4
       +264*r^5*s^4+1322*r^4*s^4-80*r^8*s^3-668*r^7*s^3-1596*r^6*s^3
       -232*r^5*s^3-6*r^8*s^2-368*r^7*s^2-956*r^6*s^2+112*r^8*s+232*r^7*s-r^8)
 /48 * t^4 ,

  s^10*(s+2)^2*(s-r)^5*(s+r)^2*(s+r+2)
    *(5*s^16+10*r*s^15+60*s^15+3*r^2*s^14+134*r*s^14+358*s^14-18*r^3*s^13
            +46*r^2*s^13+948*r*s^13+1474*s^13-79*r^4*s^12-338*r^3*s^12
            +237*r^2*s^12+4228*r*s^12+4512*s^12-48*r^5*s^11-844*r^4*s^11
            -2746*r^3*s^11+14*r^2*s^11+11944*r*s^11+9872*s^11+197*r^6*s^10
            +46*r^5*s^10-3665*r^4*s^10-11888*r^3*s^10-3736*r^2*s^10
            +20976*r*s^10+14496*s^10+180*r^7*s^9+1856*r^6*s^9+2842*r^5*s^9
            -7310*r^4*s^9-29032*r^3*s^9-13400*r^2*s^9+22048*r*s^9+13344*s^9
            -238*r^8*s^8+586*r^7*s^8+6573*r^6*s^8+13456*r^5*s^8-3948*r^4*s^8
            -39840*r^3*s^8-20944*r^2*s^8+12672*r*s^8+6912*s^8-228*r^9*s^7
            -1930*r^8*s^7-1344*r^7*s^7+10040*r^6*s^7+27224*r^5*s^7
            +8368*r^4*s^7-28544*r^3*s^7-15680*r^2*s^7+3072*r*s^7+1536*s^7
            +173*r^10*s^6-662*r^9*s^6-5180*r^8*s^6-8056*r^7*s^6+4008*r^6*s^6
            +25744*r^5*s^6+13632*r^4*s^6-8320*r^3*s^6-4608*r^2*s^6
            +144*r^11*s^5+1120*r^10*s^5+484*r^9*s^5-5046*r^8*s^5-11752*r^7*s^5
            -4920*r^6*s^5+9312*r^5*s^5+5792*r^4*s^5-81*r^12*s^4+262*r^11*s^4
            +1991*r^10*s^4+2764*r^9*s^4-204*r^8*s^4-5600*r^7*s^4-3920*r^6*s^4
            -46*r^13*s^3-358*r^12*s^3-254*r^11*s^3+834*r^10*s^3+2000*r^9*s^3
            +1520*r^8*s^3+23*r^14*s^2-22*r^13*s^2-309*r^12*s^2-456*r^11*s^2
            -328*r^10*s^2+6*r^15*s+50*r^14*s+70*r^13*s+34*r^12*s-3*r^16-6*r^15
            -r^14) /12 * t^5 ,
  
   -(70*s^18+630*s^17-219*r^2*s^16-12*r*s^16+2556*s^16-252*r^3*s^15-2382*r^2*s^15
         +828*r*s^15+6966*s^15-381*r^4*s^14-3972*r^3*s^14-15399*r^2*s^14
         +3996*r*s^14+14310*s^14+630*r^5*s^13-966*r^4*s^13-22890*r^3*s^13
         -63288*r^2*s^13+540*r*s^13+18468*s^13+2444*r^6*s^12+14220*r^5*s^12
         +26577*r^4*s^12-47764*r^3*s^12-140580*r^2*s^12-18792*r*s^12
         +10206*s^12+378*r^7*s^11+18318*r^6*s^11+84234*r^5*s^11
         +175986*r^4*s^11+4068*r^3*s^11-143532*r^2*s^11-21384*r*s^11
         -3153*r^8*s^10-11424*r^7*s^10+17226*r^6*s^10+177984*r^5*s^10
         +410202*r^4*s^10+118224*r^3*s^10-46980*r^2*s^10-1764*r^9*s^9
         -27546*r^8*s^9-94554*r^7*s^9-159854*r^6*s^9+52392*r^5*s^9
         +384768*r^4*s^9+93528*r^3*s^9+1041*r^10*s^8-5412*r^9*s^8
         -68421*r^8*s^8-223284*r^7*s^8-467400*r^6*s^8-228576*r^5*s^8
         +104850*r^4*s^8+1008*r^11*s^7+10842*r^10*s^7+17214*r^9*s^7
         -696*r^8*s^7-113016*r^7*s^7-416448*r^6*s^7-176400*r^5*s^7
         +196*r^12*s^6+6588*r^11*s^6+34203*r^10*s^6+69228*r^9*s^6
         +177138*r^8*s^6+180672*r^7*s^6-87352*r^6*s^6+1092*r^12*s^5
         +15096*r^11*s^5+34998*r^10*s^5+30300*r^9*s^5+147468*r^8*s^5
         +150384*r^7*s^5+3210*r^12*s^4+19680*r^11*s^4+2076*r^10*s^4
         -71256*r^9*s^4-4878*r^8*s^4+5728*r^12*s^3+25524*r^11*s^3
         +9612*r^10*s^3-45224*r^9*s^3+3966*r^12*s^2+19536*r^11*s^2
         +24156*r^10*s^2-528*r^12*s-1032*r^11*s-2*r^12)/1728* t^6 ,

  1/1024  * t^7 

];
}


double cover HMS

z^2 = -(2*s^2+2*s-r^2)*(s^6-2*r*s^5-r^2*s^4+2*r*s^4+2*s^4+4*r^3*s^3+2*r^2*s^3
                     +12*r*s^3+14*s^3-2*r^4*s^2-14*r^3*s^2-29*r^2*s^2-20*r*s^2
                     +10*r^4*s+10*r^3*s-2*r^2*s+r^4);
r = s*t
converts it to an ell surface

(z^2 = quartic(r) with a linear factor)
convert to jacobian
after some scaling, and t = u+1 get 

y^2 = x^3+(u^6+16*u^5+74*u^4+92*u^3+21*u^2+20*u+4)*x^2
   +(80*u^7+952*u^6+2592*u^5+2328*u^4+544*u^3+32*u^2)*x-128*u^8-1344*u^7
   -2224*u^6-192*u^5+64*u^4

(net 
r = 2*(u+1)*(x+4*u^3+36*u^2+16*u)/(u^2*x+2*u*x-x+12*u^2);
s = 2*(x+4*u^3+36*u^2+16*u)/(u^2*x+2*u*x-x+12*u^2);
z = 32*u*(u^2+3*u+1)*(u^2+8*u-4)*(x+4*u^3+36*u^2+16*u)^2*y/(u^2*x+2*u*x-x+12*u^2)^4;
)

A4 at 0, A9 at infinity, IV (A2) at -2, A1 at roots of (u^2+3*u+1),
A1 at roots of (u^2+8*u-4), A2 at roots of (3*u^3+26*u^2+14*u+2)
trivial lattice has rank 4 + 9 + 2 + 2 + 2+ 6 + 2 = 27.
MW rank <= 3.

p1: x = -4*u^2*(3*u^2+26*u+5), y = 4*u^2*(u^2+8*u-4)*(3*u^3+26*u^2+14*u+2)

height: 6 - 6/5 - 1 - 2 - 2*8/10 = 1/5

get an upper bound of 29.

-----------------------------------------------------------
j1 + j2 = 128*(125*s^30-200*r*s^29+1700*s^29-1830*r^2*s^28-990*r*s^28+9195*s^28
             +5528*r^3*s^27-25144*r^2*s^27+6554*r*s^27+28162*s^27
             +4731*r^4*s^26+53322*r^3*s^26-139992*r^2*s^26+70374*r*s^26
             +76215*s^26-35120*r^5*s^25+74772*r^4*s^25+169554*r^3*s^25
             -424026*r^2*s^25+253772*r*s^25+239148*s^25+19948*r^6*s^24
             -340588*r^5*s^24+476993*r^4*s^24+57410*r^3*s^24-869956*r^2*s^24
             +474222*r*s^24+581301*s^24+82512*r^7*s^23+101808*r^6*s^23
             -1230760*r^5*s^23+1704920*r^4*s^23-779752*r^3*s^23
             -1571472*r^2*s^23+590394*r*s^23+764730*s^23-111832*r^8*s^22
             +773244*r^7*s^22-313696*r^6*s^22-1947856*r^5*s^22
             +4021763*r^4*s^22-1305122*r^3*s^22-2292024*r^2*s^22+926802*r*s^22
             +306396*s^22-54768*r^9*s^21-753332*r^8*s^21+2913768*r^7*s^21
             -3911736*r^6*s^21-2102716*r^5*s^21+6397188*r^4*s^21
             +617554*r^3*s^21-927426*r^2*s^21+1707192*r*s^21-352620*s^21
             +181812*r^10*s^20-654456*r^9*s^20-894466*r^8*s^20
             +6318224*r^7*s^20-13778068*r^6*s^20-8661468*r^5*s^20
             +3983539*r^4*s^20+2483222*r^3*s^20+3899322*r^2*s^20
             +1840536*r*s^20-399600*s^20-54768*r^11*s^19+1215672*r^10*s^19
             -3440532*r^9*s^19+5799660*r^8*s^19+13329924*r^7*s^19
             -24268044*r^6*s^19-29142056*r^5*s^19-10367976*r^4*s^19
             -518020*r^3*s^19+7665732*r^2*s^19+814320*r*s^19-108000*s^19
             -111832*r^12*s^18+35232*r^11*s^18+2215120*r^10*s^18
             -10846100*r^9*s^18+24631238*r^8*s^18+35923508*r^7*s^18
             -17813424*r^6*s^18-46823720*r^5*s^18-31090170*r^4*s^18
             -4258656*r^3*s^18+5758992*r^2*s^18+64800*r*s^18+82512*r^13*s^17
             -903564*r^12*s^17+2554956*r^11*s^17-2653900*r^10*s^17
             -24631172*r^9*s^17+43373844*r^8*s^17+76335288*r^7*s^17
             +12669048*r^6*s^17-37814820*r^5*s^17-36649656*r^4*s^17
             -3058416*r^3*s^17+1635120*r^2*s^17+19948*r^14*s^16
             +261612*r^13*s^16-2618798*r^12*s^16+11538116*r^11*s^16
             -16309556*r^10*s^16-45187744*r^9*s^16+42506602*r^8*s^16
             +100553096*r^7*s^16+42234128*r^6*s^16-15685488*r^5*s^16
             -21139704*r^4*s^16-628992*r^3*s^16-35120*r^15*s^15
             +347936*r^14*s^15-1080584*r^13*s^15-2614264*r^12*s^15
             +26018868*r^11*s^15-26254652*r^10*s^15-64603860*r^9*s^15
             +25717228*r^8*s^15+82270988*r^7*s^15+42498764*r^6*s^15
             -4311120*r^5*s^15-4829904*r^4*s^15+4731*r^16*s^14
             -166428*r^15*s^14+1663072*r^14*s^14-7265280*r^13*s^14
             +1387886*r^12*s^14+39760592*r^11*s^14-18760944*r^10*s^14
             -62607284*r^9*s^14+10838250*r^8*s^14+45905848*r^7*s^14
             +21118616*r^6*s^14-1185408*r^5*s^14+5528*r^17*s^13
             -61776*r^16*s^13+156840*r^15*s^13+3351400*r^14*s^13
             -17863028*r^13*s^13+2104852*r^12*s^13+46006108*r^11*s^13
             -1381580*r^10*s^13-35638500*r^9*s^13+3730456*r^8*s^13
             +18474752*r^7*s^13+4338176*r^6*s^13-1830*r^18*s^12
             +43222*r^17*s^12-538937*r^16*s^12+2595392*r^15*s^12
             +3693812*r^14*s^12-27090980*r^13*s^12-8287090*r^12*s^12
             +35603140*r^11*s^12+8522344*r^10*s^12-10160624*r^9*s^12
             +1733856*r^8*s^12+3906816*r^7*s^12-200*r^19*s^11+1328*r^18*s^11
             +33706*r^17*s^11-1507582*r^16*s^11+7405356*r^15*s^11
             +5407324*r^14*s^11-27938568*r^13*s^11-18965320*r^12*s^11
             +13694900*r^11*s^11+6814028*r^10*s^11-1016464*r^9*s^11
             +824784*r^8*s^11+125*r^20*s^10-4170*r^19*s^10+79368*r^18*s^10
             -483202*r^17*s^10-2411981*r^16*s^10+10914828*r^15*s^10
             +10670800*r^14*s^10-17083880*r^13*s^10-16258070*r^12*s^10
             +796840*r^11*s^10+2078824*r^10*s^10+83648*r^9*s^10+600*r^20*s^9
             -9774*r^19*s^9+330230*r^18*s^9-1667992*r^17*s^9-3550032*r^16*s^9
             +9197464*r^15*s^9+12323960*r^14*s^9-3898220*r^13*s^9
             -6647640*r^12*s^9-699328*r^11*s^9+263808*r^10*s^9-3395*r^20*s^8
             +36650*r^19*s^8+688536*r^18*s^8-2270414*r^17*s^8-4713135*r^16*s^8
             +3614600*r^15*s^8+7303000*r^14*s^8+1069520*r^13*s^8
             -1143072*r^12*s^8-200448*r^11*s^8-29136*r^20*s^7+163716*r^19*s^7
             +970620*r^18*s^7-1364790*r^17*s^7-3817206*r^16*s^7
             -348988*r^15*s^7+2005300*r^14*s^7+677200*r^13*s^7-16048*r^12*s^7
             -77217*r^20*s^6+195090*r^19*s^6+951048*r^18*s^6-115342*r^17*s^6
             -1551126*r^16*s^6-727160*r^15*s^6+113064*r^14*s^6+61824*r^13*s^6
             -96264*r^20*s^5+50946*r^19*s^5+518814*r^18*s^5+291004*r^17*s^5
             -197148*r^16*s^5-141760*r^15*s^5-11712*r^14*s^5-60081*r^20*s^4
             -35562*r^19*s^4+112950*r^18*s^4+96504*r^17*s^4+5424*r^16*s^4
             -5376*r^15*s^4-19200*r^20*s^3-19200*r^19*s^3+7408*r^18*s^3
             +8864*r^17*s^3+912*r^16*s^3-3168*r^20*s^2-2952*r^19*s^2
             +72*r^18*s^2+288*r^17*s^2-256*r^20*s-144*r^19*s+16*r^18*s-8*r^20)
 /(s^9*(s+2)*(s-r)^8*(s+r)^2*(s+r+2)^10);

j1*j2 = 4096*(25*s^12-60*r*s^11+60*s^11+4*r^2*s^10-8*r*s^10+54*s^10+60*r^3*s^9
             -100*r^2*s^9+540*r*s^9+180*s^9-42*r^4*s^8-184*r^3*s^8-280*r^2*s^8
             +816*r*s^8+225*s^8+60*r^5*s^7+132*r^4*s^7-1332*r^3*s^7
             -180*r^2*s^7+360*r*s^7+4*r^6*s^6+520*r^5*s^6+500*r^4*s^6
             -1864*r^3*s^6-84*r^2*s^6-60*r^7*s^5-108*r^6*s^5+1460*r^5*s^5
             +92*r^4*s^5-840*r^3*s^5+25*r^8*s^4-264*r^7*s^4-152*r^6*s^4
             +1536*r^5*s^4-122*r^4*s^4+80*r^8*s^3-412*r^7*s^3+276*r^6*s^3
             +472*r^5*s^3+6*r^8*s^2-232*r^7*s^2+236*r^6*s^2-112*r^8*s+8*r^7*s
             +r^8)^3
 /(s^10*(s+2)^2*(s-r)^10*(s+r)^4*(s+r+2)^10);


-----------------------------


Special loci:

product locus
(s^2+2*s-r^2): genus 0, r =-1/2*t*(2+t)/(t+1), s= 1/2*t^2/(t+1), lifts to
ell curve y^2 = (t^4-4*t^3-16*t^2-8*t+4)

(s^2+r*s+2*s-r^2): genus 0, param
r = 2/5*(-3+t)*(-4+3*t)/(-1+t^2-t), s = 2/5*(-3+t)^2/(-1+t^2-t), lifts to
ell curve y^2 = (109*t^4-438*t^3+331*t^2+318*t-311)

(2*s^2+2*s-r^2): genus 0, param r = -2*t/(-2+t^2), s = 2/(-2+t^2),
 part of branch locus

I10
s = 0, z = r^3. 
s + 2, gives a conic with rational point y^2 = -(r-2)*(3*r+2)
r + s: gives a conic with rational point y^2 = s^2-4
s-r: r = s, z = 2*s^2*(s+2)
r + s + 2: r = -s-2, z = 2*(s^2-2*s-4)*(s^2+3*s+1)

r = 0: lifts to ell curve y^2 = -2*(s+1)*(s^3+2*s+14). iso to y^2 + y
 = x^3 - x^2 - 10*x - 20 which is X0(11). ell curves are 11-isogenous

r+2 : lifts to ell curve y^2 = -2*(s-1)*(s^3+6*s^2+10*s+2).
iso to X0(19) which is y^2 + y = x^3 + x^2 - 9*x - 15 . 
curves are 19-isogenous

s+1 : genus 1 curve y^2 = -(11*r^4+28*r^3+30*r^2+28*r+11). has
rational point, so ell curve. 
9-isogenous

r+1: lifts to conic  y^2 = -(2*s^2+2*s-1), param: s = -2*(t+1)/(t^2+2)
9-isogenous

(s^2 + 3*s + 1)*r + (s^3 + 3*s^2 + 3*s): rational but lifts to genus 3 curve
14-isogenous

(-2*s - 2)*r^2 - 2*s*r + (s^3 + 2*s^2): genus 0, param
r = -2*t*(-1+t+t^2)/(2*t^2-1), s = -2*(-1+t+t^2)/(2*t^2-1). lifts to genus 2
31-isogenous.

(2*s + 2)*r^4 + (2*s + 4)*r^3 + (-5*s^3 - 10*s^2 - 8*s)*r^2 + (-2*s^3 - 4*s^2)*r + (4*s^5 + 12*s^4 + 12*s^3): genus 0, param
r = 2*(t^2+t+1)*(t^3+3*t^2+4*t+1)/(2*t^4+6*t^3+9*t^2+5*t+1), 
s = -2*(t+1)*(t^3+3*t^2+4*t+1)/(2*t^4+6*t^3+9*t^2+5*t+1)
lifts to genus 7
59-isogenous

r^2 + (s^2 + s)*r + (s^3 + 2*s^2): genus 0, param
r = -t*(2+t+t^2)/(t+1), s = -(2+t+t^2)/(t+1). lifts to genus 2
11-isogenous?! check again

(-2*s^2 + 10*s + 1)*r^4 + (4*s^3 - 14*s^2 + 10*s)*r^3 + (-s^4 + 2*s^3 - 29*s^2 - 2*s)*r^2 + (-2*s^5 + 2*s^4 + 12*s^3 - 20*s^2)*r + (s^6 + 2*s^4 + 14*s^3)
genus 1 (ell curve). iso to y^2 + x*y + y = x^3 + x^2 -3*x +1. conductor 50.
part of branch locus. 

----------------------

curves from sections

the section gives curve parametrized by 
r = 2*(u+1)*(3*u+1)/(u*(3*u^2+8*u+2))
s = 2*(3*u+1)/(u*(3*u^2+8*u+2))
z = 8*(3*u+1)^2*(u^2+3*u+1)*(3*u^3+26*u^2+14*u+2)/(u^3*(3*u^2+8*u+2)^4)

universal curve

y^2 = T^6 +
T^5*49152*(3*u+2)*(u^2+3*u+1)*(3*u^3+26*u^2+14*u+2)
      *(531*u^7+1818*u^6+1081*u^5-1810*u^4-2740*u^3-1476*u^2-368*u-36)
+ T^4*83886080*(3*u+2)*(3*u^3+26*u^2+14*u+2)^2
         *(1989*u^8+13293*u^7+37252*u^6+57146*u^5+52300*u^4+29296*u^3+9852*u^2
                   +1828*u+144)
         *(3159*u^11+18621*u^10-16005*u^9-405985*u^8-1356830*u^7-2204608*u^6
                    -2099832*u^5-1253720*u^4-476640*u^3-112320*u^2-14976*u
                    -864)
- T^3*2748779069440*(3*u+2)^2*(u^2+3*u+1)*(3*u^3+26*u^2+14*u+2)^2
               *(189*u^7+162*u^6-1266*u^5-2620*u^4-2105*u^3-849*u^2-172*u-14)
               *(3159*u^11+18621*u^10-16005*u^9-405985*u^8-1356830*u^7
                          -2204608*u^6-2099832*u^5-1253720*u^4-476640*u^3
                          -112320*u^2-14976*u-864)^2
- T^2*1407374883553280*(3*u+2)^3*(3*u^3+26*u^2+14*u+2)^3
                  *(1767*u^7+9001*u^6+17727*u^5+18045*u^4+10470*u^3+3508*u^2
                            +634*u+48)
                  *(3159*u^11+18621*u^10-16005*u^9-405985*u^8-1356830*u^7
                             -2204608*u^6-2099832*u^5-1253720*u^4-476640*u^3
                             -112320*u^2-14976*u-864)^3
- T*13835058055282163712*(3*u+2)^4*(u^2+3*u+1)*(3*u^3+26*u^2+14*u+2)^4
                      *(21*u^3+42*u^2+23*u+4)
                      *(3159*u^11+18621*u^10-16005*u^9-405985*u^8-1356830*u^7
                                 -2204608*u^6-2099832*u^5-1253720*u^4
                                 -476640*u^3-112320*u^2-14976*u-864)^4
+ 4722366482869645213696*(3*u+2)^5*(3*u^3+26*u^2+14*u+2)^4
                       *(2107*u^6+7863*u^5+10270*u^4+6660*u^3+2340*u^2+428*u
                                 +32)
                       *(3159*u^11+18621*u^10-16005*u^9-405985*u^8-1356830*u^7
                                  -2204608*u^6-2099832*u^5-1253720*u^4
                                  -476640*u^3-112320*u^2-14976*u-864)^5



==> disc121.txt <==
A6 A5 A3 rank 2
intersection matrix [ 59/84, -23/42; -23/42, 61/42]
59/84 = 4 - 3/4 - 5/6 - 12/7
61/42 = 4 - 5/6 - 12/7
-23/42 = 2 - 5/6 - 12/7

go to A3 A4 A1 E6 by a 2-neighbor step
intersection matrix [ 37/60, 49/60; 49/60, 163/60 ]
37/60 = 4 - 4/3 - 1/2 - 4/5 - 3/4
163/60 = 6 - 6/5 - 4/3 - 3/4
49/60 = 2 + 1 - 4/3 - 3/5 - 1/4 

go to E7 A4 A2 A1 by a 2-neighbor step
[8/15, -1/6; -1/6, 23/6]
8/15 = 4 - 3/2 - 1/2 - 2/3 - 4/5
23/6 = 6 - 3/2 - 2/3
-1/6 = 2 + 1 - 1 - 3/2 - 2/3

go to E8 A7 by a 2-neighbor step

finally E8 E7 by a 2-neighbor step

---------------------------------------------

A6 at infinity, A5 at 0, A3 at la

for parametrization see file disc121_param.txt

A3 at t = la, where
la: 8*(r^2*s+r*s-s-r^2+1)$

a:(s-r)^2 * t^4 
 -16*r*(r*s^4+3*s^4-2*r^2*s^3-5*r*s^3-4*s^3+r^3*s^2+4*r^2*s^2+5*r*s^2+2*s^2
          -2*r^3*s-4*r^2*s-4*r*s-s+r^3+2*r^2+r)/s * t^3
 + 64*r*(s-1)^2*(r^3*s^4+6*r^2*s^4+7*r*s^4+4*s^4-2*r^4*s^3-8*r^3*s^3-12*r^2*s^3-10*r*s^3
           -6*s^3+r^5*s^2+4*r^4*s^2+7*r^3*s^2+6*r^2*s^2+5*r*s^2+2*s^2-2*r^5*s
           -6*r^4*s-10*r^3*s-10*r^2*s-4*r*s+r^5+4*r^4+6*r^3+4*r^2+r)/s^2 * t^2
-1024*r*(s-1)^2*(s-r-1)*(r^3*s^4+5*r^2*s^4+4*r*s^4-2*s^4-r^4*s^3-5*r^3*s^3-8*r^2*s^3+r*s^3+4*s^3
              +r^4*s^2-8*r^2*s^2-10*r*s^2-2*s^2+r^4*s+7*r^3*s+12*r^2*s+6*r*s
              -r^4-3*r^3-3*r^2-r)/s^2 * t
 + 4096*r^2*(s-1)^4*(s-r-1)^2*(r*s+2*s-r-1)^2/s^2 $

b: 512*t^2*r*(s-1)^2*(s-r-1)*(s^2-r^2*s-2*r*s-s+r^2+r)*(t - 8*(r^2*s+r*s-s-r^2+1))*( s*(s-r)^2 * t^3  
 - 8*r*(2*r*s^4+5*s^4-3*r^2*s^3-7*r*s^3-5*s^3+r^3*s^2+4*r^2*s^2+3*r*s^2+s^2-2*r^3*s
          -3*r^2*s-3*r*s-s+r^3+2*r^2+r) * t^2
  + 64*r*(s-1)^2*(r^3*s^3+5*r^2*s^3+5*r*s^3-r^4*s^2-4*r^3*s^2-5*r^2*s^2+r*s^2+s^2-3*r^3*s
            -10*r^2*s-8*r*s-s+r^4+4*r^3+5*r^2+2*r) * t
 - 512*r^2*(s-1)^3*(s-r-1)*(r*s+2*s-r-1)^2 )/s^2$

c: 65536*t^4*r^2*(s-1)^4*(s-r-1)^2*(s^2-r^2*s-2*r*s-s+r^2+r)^2*(t - 8*(r^2*s+r*s-s-r^2+1))^2*
 ( (s-r)^2 * t^2 -16*r*(r*s^3+2*s^3-r^2*s^2-2*r*s^2-s^2-2*r*s-s+r^2+r)*t
  + 64*r^2*(s-1)^2*(r*s+2*s-r-1)^2 )/s^2$

p: x^3 + a*x^2 + b*x + c$

xs1: 256*t*r*(s-1)^2*(s-r-1)*(8*r^2*s+8*r*s-8*s-8*r^2-t+8)*(s^2-r^2*s-2*r*s-s+r^2+r)/s$

ys1: 2048*t*r^2*(s-1)^4*(s-r-1)*(8*r^2*s+8*r*s-8*s-8*r^2-t+8)
    *(s^2-r^2*s-2*r*s-s+r^2+r)
    *(8*r*s^2+16*s^2-8*r^2*s-32*r*s+t*s-24*s-t*r^2+8*r^2-2*t*r+16*r-t+8)
 /s^2$

xs2: 256*t*r*(s-1)^2*(s-r-1)
   *(8*r^3*s^4+32*r^2*s^4+32*r*s^4-16*r^3*s^3-48*r^2*s^3-32*r*s^3-t*s^3
              -8*r^4*s^2-32*r^3*s^2+t*r^2*s^2-48*r^2*s^2+2*t*r*s^2-24*r*s^2
              +t*s^2+16*r^4*s+64*r^3*s-t*r^2*s+80*r^2*s-t*r*s+32*r*s-8*r^4
              -24*r^3-24*r^2-8*r)
 /s^2$ 

ys2: 2048*t*r*(s-1)^4*(s-r-1)
    *(64*r^5*s^6+384*r^4*s^6+768*r^3*s^6+512*r^2*s^6-64*r^6*s^5+8*t*r^5*s^5
                -640*r^5*s^5+48*t*r^4*s^5-2112*r^4*s^5+104*t*r^3*s^5
                -2816*r^3*s^5+80*t*r^2*s^5-1280*r^2*s^5+128*r^6*s^4
                -8*t*r^5*s^4+896*r^5*s^4-32*t*r^4*s^4+2112*r^4*s^4-t^2*r^3*s^4
                -24*t*r^3*s^4+1984*r^3*s^4-3*t^2*r^2*s^4+48*t*r^2*s^4
                +640*r^2*s^4-4*t^2*r*s^4+48*t*r*s^4-t^2*s^4+64*r^7*s^3
                -8*t*r^6*s^3+512*r^6*s^3-72*t*r^5*s^3+1728*r^5*s^3
                -248*t*r^4*s^3+3008*r^4*s^3+2*t^2*r^3*s^3-400*t*r^3*s^3
                +2560*r^3*s^3+4*t^2*r^2*s^3-288*t*r^2*s^3+832*r^2*s^3
                +2*t^2*r*s^3-72*t*r*s^3-8*t*r^7*s^2-192*r^7*s^2-40*t*r^6*s^2
                -1472*r^6*s^2-32*t*r^5*s^2-4352*r^5*s^2+120*t*r^4*s^2
                -6144*r^4*s^2-t^2*r^3*s^2+240*t*r^3*s^2-4160*r^3*s^2
                -t^2*r^2*s^2+144*t*r^2*s^2-1088*r^2*s^2+24*t*r*s^2+16*t*r^7*s
                +192*r^7*s+88*t*r^6*s+1216*r^6*s+176*t*r^5*s+2944*r^5*s
                +160*t*r^4*s+3456*r^4*s+64*t*r^3*s+1984*r^3*s+8*t*r^2*s
                +448*r^2*s-8*t*r^7-64*r^7-40*t*r^6-320*r^6-80*t*r^5-640*r^5
                -80*t*r^4-640*r^4-40*t*r^3-320*r^3-8*t*r^2-64*r^2)/s^3$

-------------

start the elliptic hopping

a2: 256*r*(s-1)^2*(s-r-1)*(s^2-r^2*s-2*r*s-s+r^2+r)/s$
a3: 0$
a4: 0$
a0: 0$

/*
w: x + a0 + a2*t^2 + a3*t^3 + a4*t^4 $
divided by t
*/

q: ev(p,x=w*t - (a0 + a2*t^2 + a3*t^3 + a4*t^4))$
q: q/t^2$
q: ev(q, t = x)$
q: q*s^4$

stringout("E6A4A3A1quartic.txt",q);

p = jac2(q);
write("E6A4A3A1.txt",p);

p = subst(p,w,t);
p = subst(p,x,x+67108864*r^4*(s-1)^6*(s-r-1)^2*(r*s-s+1)^2*(r*s+2*s-r-1)^4*(s^2-r^2*s-2*r*s-s+r^2+r)^2/3);
{
p = subst(p,x,x-t*65536*r^2*(s-1)^3*s*(s-r-1)*(s^2-r^2*s-2*r*s-s+r^2+r)
           *(r^5*s^6+6*r^4*s^6+5*r^3*s^6-12*r^2*s^6-12*r*s^6+4*s^6-r^6*s^5
                    -7*r^5*s^5-13*r^4*s^5+17*r^3*s^5+58*r^2*s^5+28*r*s^5-8*s^5
                    +2*r^6*s^4+5*r^5*s^4-13*r^4*s^4-64*r^3*s^4-86*r^2*s^4
                    -43*r*s^4+8*r^5*s^3+32*r^4*s^3+65*r^3*s^3+91*r^2*s^3
                    +59*r*s^3+8*s^3-2*r^6*s^2-9*r^5*s^2-21*r^4*s^2-55*r^3*s^2
                    -79*r^2*s^2-42*r*s^2-4*s^2+r^6*s+3*r^5*s+13*r^4*s+32*r^3*s
                    +32*r^2*s+11*r*s-r^5-4*r^4-6*r^3-4*r^2-r)/3);
}

la = r^2*(s-1)^3*(s-r-1)*(s^2-r^2*s-2*r*s-s+r^2+r);
mu = la^2;
p = subst(p,t,t*la);
p = subst(p,x,x*mu)/mu^3;

{
p = subst(p,x,x+t^2*16*r*(s-1)*s^2
  *(r^3*s^5+6*r^2*s^5+r*s^5-8*s^5-2*r^4*s^4-9*r^3*s^4-6*r^2*s^4+13*r*s^4+8*s^4
           +r^5*s^3+6*r^4*s^3+9*r^3*s^3+9*r*s^3+8*s^3-3*r^5*s^2-10*r^4*s^2
           -17*r^3*s^2-34*r^2*s^2-33*r*s^2-8*s^2+3*r^5*s+10*r^4*s+22*r^3*s
           +26*r^2*s+11*r*s-r^5-4*r^4-6*r^3-4*r^2-r)/3);
}

A1 at t = 2048*(r*s+2*s-r-1)^2*(s^2-r-1)/((s-1)*s^2*(s^2-r^2*s-2*r*s-s+r^2+r))

A4 at t = 2048*(r^2*s+r*s-s-r^2+1)/(r*(s-1)*s)

x0: -131072*s^2*(s-r-1)*(r*s+s-r)*(r^2*s+r*s-s-r^2+1)*(s^2-r-1)$
x1: 64*r*(s-1)*s^3*(s-r-1)*(r*s+s-r)*(s^2-r-1)$

x0: -131072*s*(s-r-1)^2
             *(r*s^4+s^4-2*r^2*s^3-7*r*s^3-3*s^3+r^3*s^2+8*r^2*s^2+13*r*s^2
                    +2*s^2-2*r^3*s-8*r^2*s-7*r*s+r^3+2*r^2+r)$
x1: -64*r*(s-1)*s^3*(s-r-1)
         *(s^3-r^2*s^2-3*r*s^2-3*s^2+3*r^2*s+6*r*s+2*s-2*r^2-2*r)$

xs: t*(x0 + x1*t)$

ys: s*(s-r-1)*t
   *(r^2*s^11*t^3-r^4*s^10*t^3-3*r^3*s^10*t^3-4*r^2*s^10*t^3+r^5*s^9*t^3
                 +6*r^4*s^9*t^3+11*r^3*s^9*t^3+6*r^2*s^9*t^3-4*r^5*s^8*t^3
                 -13*r^4*s^8*t^3-15*r^3*s^8*t^3-4*r^2*s^8*t^3+6*r^5*s^7*t^3
                 +13*r^4*s^7*t^3+9*r^3*s^7*t^3+r^2*s^7*t^3-4*r^5*s^6*t^3
                 -6*r^4*s^6*t^3-2*r^3*s^6*t^3+r^5*s^5*t^3+r^4*s^5*t^3
                 -2048*r^3*s^10*t^2+2048*r^2*s^10*t^2+4096*r*s^10*t^2
                 +2048*r^5*s^9*t^2+4096*r^4*s^9*t^2-2048*r^3*s^9*t^2
                 -30720*r^2*s^9*t^2-16384*r*s^9*t^2-4096*r^5*s^8*t^2
                 +12288*r^4*s^8*t^2+69632*r^3*s^8*t^2+100352*r^2*s^8*t^2
                 +24576*r*s^8*t^2-4096*r^6*s^7*t^2-24576*r^5*s^7*t^2
                 -110592*r^4*s^7*t^2-202752*r^3*s^7*t^2-141312*r^2*s^7*t^2
                 -16384*r*s^7*t^2+16384*r^6*s^6*t^2+90112*r^5*s^6*t^2
                 +225280*r^4*s^6*t^2+247808*r^3*s^6*t^2+98304*r^2*s^6*t^2
                 +4096*r*s^6*t^2-24576*r^6*s^5*t^2-112640*r^5*s^5*t^2
                 -200704*r^4*s^5*t^2-147456*r^3*s^5*t^2-32768*r^2*s^5*t^2
                 +16384*r^6*s^4*t^2+61440*r^5*s^4*t^2+81920*r^4*s^4*t^2
                 +40960*r^3*s^4*t^2+4096*r^2*s^4*t^2-4096*r^6*s^3*t^2
                 -12288*r^5*s^3*t^2-12288*r^4*s^3*t^2-4096*r^3*s^3*t^2
                 -8388608*r^3*s^9*t-20971520*r^2*s^9*t-12582912*r*s^9*t
                 +4194304*s^9*t+20971520*r^4*s^8*t+113246208*r^3*s^8*t
                 +155189248*r^2*s^8*t+50331648*r*s^8*t-16777216*s^8*t
                 -12582912*r^5*s^7*t-146800640*r^4*s^7*t-432013312*r^3*s^7*t
                 -398458880*r^2*s^7*t-79691776*r*s^7*t+25165824*s^7*t
                 -4194304*r^6*s^6*t+20971520*r^5*s^6*t+276824064*r^4*s^6*t
                 +637534208*r^3*s^6*t+448790528*r^2*s^6*t+62914560*r*s^6*t
                 -16777216*s^6*t+4194304*r^7*s^5*t+50331648*r^6*s^5*t
                 +134217728*r^5*s^5*t+12582912*r^4*s^5*t-239075328*r^3*s^5*t
                 -176160768*r^2*s^5*t-25165824*r*s^5*t+4194304*s^5*t
                 -16777216*r^7*s^4*t-146800640*r^6*s^4*t-432013312*r^5*s^4*t
                 -553648128*r^4*s^4*t-327155712*r^3*s^4*t-75497472*r^2*s^4*t
                 +4194304*r*s^4*t+25165824*r^7*s^3*t+180355072*r^6*s^3*t
                 +482344960*r^5*s^3*t+616562688*r^4*s^3*t+385875968*r^3*s^3*t
                 +96468992*r^2*s^3*t-16777216*r^7*s^2*t-100663296*r^6*s^2*t
                 -234881024*r^5*s^2*t-268435456*r^4*s^2*t-150994944*r^3*s^2*t
                 -33554432*r^2*s^2*t+4194304*r^7*s*t+20971520*r^6*s*t
                 +41943040*r^5*s*t+41943040*r^4*s*t+20971520*r^3*s*t
                 +4194304*r^2*s*t+8589934592*r^4*s^8+34359738368*r^3*s^8
                 +25769803776*r^2*s^8-34359738368*r*s^8-34359738368*s^8
                 -25769803776*r^5*s^7-171798691840*r^4*s^7
                 -309237645312*r^3*s^7+25769803776*r^2*s^7+429496729600*r*s^7
                 +206158430208*s^7+25769803776*r^6*s^6+274877906944*r^5*s^6
                 +876173328384*r^4*s^6+678604832768*r^3*s^6
                 -1090921693184*r^2*s^6-1717986918400*r*s^6-489626271744*s^6
                 -8589934592*r^7*s^5-171798691840*r^6*s^5-927712935936*r^5*s^5
                 -1632087572480*r^4*s^5+429496729600*r^3*s^5
                 +3899830304768*r^2*s^5+3246995275776*r*s^5+592705486848*s^5
                 +34359738368*r^7*s^4+386547056640*r^6*s^4
                 +1279900254208*r^5*s^4+773094113280*r^4*s^4
                 -3255585210368*r^3*s^4-6030134083584*r^2*s^4
                 -3324304687104*r*s^4-386547056640*s^4-51539607552*r^7*s^3
                 -377957122048*r^6*s^3-644245094400*r^5*s^3
                 +1039382085632*r^4*s^3+4406636445696*r^3*s^3
                 +4853313044480*r^2*s^3+1932735283200*r*s^3+128849018880*s^3
                 +34359738368*r^7*s^2+146028888064*r^6*s^2
                 -103079215104*r^5*s^2-1400159338496*r^4*s^2
                 -2680059592704*r^3*s^2-2113123909632*r^2*s^2
                 -635655159808*r*s^2-17179869184*s^2-8589934592*r^7*s
                 +188978561024*r^5*s+592705486848*r^4*s+773094113280*r^3*s
                 +472446402560*r^2*s+111669149696*r*s-8589934592*r^6
                 -42949672960*r^5-85899345920*r^4-85899345920*r^3
                 -42949672960*r^2-8589934592*r)/8$

/* p is in E6A4A3A1.txt */

q: ev(p, x = x/u^4, t=1/u)*u^12$
xs: ev(xs, t = 1/u)*u^4$
ys: ev(ys, t = 1/u)*u^6$

a1 : -4*r*s*(r*s^4+3*s^4-2*r^2*s^3-5*r*s^3-4*s^3+r^3*s^2+4*r^2*s^2+5*r*s^2+2*s^2-2*r^3*s-4*r^2*s-4*r*s-s+r^3+2*r^2+r)/(s-r)$
a0: 0$

/*
w: (y + ys)/(x-xs) + a0 + a1*u$
divided by u^2
*/

p: ev(q - y^2, y = (w*u^2 - a0 - a1*u)*(x-xs) - ys)$
p: p/(x-xs)$
p: ev(p, x=x-coeff(p,x)/2)$
p: x^2 - p$
p: p/u^4$
p: ev(p, u = x)$
p: p*4*(s-r)^4$
/* top coeff is a square */
stringout("E7A4A2A1quartic.txt",p);


p = jac2(q);
p = subst(p,w,t);

p = subst(p,t,t+8192*(r*s-s+1)*(r*s+2*s-r-1)^2);
{
p = subst(p,x,x+4294967296*s^6*(s-r)^2
               *(r^5*s^5+6*r^4*s^5+7*r^3*s^5-8*r^2*s^5-11*r*s^5+3*s^5
                        -2*r^6*s^4-13*r^5*s^4-23*r^4*s^4+11*r^3*s^4+53*r^2*s^4
                        +20*r*s^4-9*s^4+r^7*s^3+10*r^6*s^3+26*r^5*s^3
                        -2*r^4*s^3-78*r^3*s^3-72*r^2*s^3-4*r*s^3+9*s^3
                        -3*r^7*s^2-14*r^6*s^2-7*r^5*s^2+50*r^4*s^2+77*r^3*s^2
                        +26*r^2*s^2-8*r*s^2-3*s^2+3*r^7*s+6*r^6*s-12*r^5*s
                        -34*r^4*s-20*r^3*s+2*r^2*s+3*r*s-r^7+5*r^5+5*r^4-r^2)
                ^2/3);
}
{
p = subst(p,x,x+262144*(s-1)*s^4*(s-r)^3*(r^2*s^2+3*r*s^2-2*s^2-r^3*s-3*r^2*s+r*s+2*s+r^3-r)
      *(r^5*s^5+6*r^4*s^5+6*r^3*s^5-11*r^2*s^5-14*r*s^5+2*s^5-2*r^6*s^4
               -12*r^5*s^4-18*r^4*s^4+24*r^3*s^4+71*r^2*s^4+32*r*s^4-6*s^4
               +r^7*s^3+9*r^6*s^3+18*r^5*s^3-25*r^4*s^3-114*r^3*s^3
               -105*r^2*s^3-20*r*s^3+6*s^3-3*r^7*s^2-11*r^6*s^2+9*r^5*s^2
               +83*r^4*s^2+113*r^3*s^2+49*r^2*s^2-2*s^2+3*r^7*s+3*r^6*s
               -24*r^5*s-52*r^4*s-33*r^3*s-3*r^2*s+2*r*s-r^7+r^6+8*r^5+8*r^4
               +r^3-r^2)/3 * t);
}
{
p = subst(p,x,x+t*(t+16384*s^2*(r^2*s+r*s-s-r^2+1)*(r*s^2+2*s^2-r^2*s-3*r*s-2*s+r^2+r)/((s-1)*(s-r)))*16*r*(s-1)^2*s^2*(s-r)^4
  *(r^3*s^4+6*r^2*s^4+r*s^4-20*s^4-2*r^4*s^3-8*r^3*s^3+12*r^2*s^3+62*r*s^3
           +36*s^3+r^5*s^2+4*r^4*s^2-11*r^3*s^2-72*r^2*s^2-73*r*s^2-16*s^2
           -2*r^5*s-6*r^4*s+8*r^3*s+26*r^2*s+14*r*s+r^5+4*r^4+6*r^3+4*r^2+r)
 /3 );
}


p = subst(p,x,x*s^2*(s-r)^2)/(s^2*(s-r)^2)^3;
p = subst(p,t,t/(s-r));
p = subst(p,t,t*s^2);
p = subst(p,x,x*s^4)/s^12;

write("E7A4A2A1.txt",p);

E7 at infinity
A2 at t = 0
A4 at t = -16384*(r^2*s+r*s-s-r^2+1)*(r*s^2+2*s^2-r^2*s-3*r*s-2*s+r^2+r)/(s-1)

A1 at t = -16384*(r*s+2*s-r-1)*(s^2-r-1)
           *(r^2*s^3+r*s^3-s^3-r^3*s^2-3*r^2*s^2-r*s^2+s^2+2*r^3*s+4*r^2*s
                    +2*r*s-r^3-2*r^2-r)
   /((s-1)*s^3)

p: ev(p,x=x/u^4,t=1/u)*u^12$
u0: -((s-1)*s^3)/(16384*(r*s+2*s-r-1)*(s^2-r-1)
           *(r^2*s^3+r*s^3-s^3-r^3*s^2-3*r^2*s^2-r*s^2+s^2+2*r^3*s+4*r^2*s
                    +2*r*s-r^3-2*r^2-r))$

a2: 0$
a1: 0$
a0: 0$
w: x + (u-u0)*(a0 + a1*u + a2*u^2)$

divided by 

u^3*(u -u0)

q: ev(p, x= w*u^3*(u-u0))$
q: q/(u^6*(u-u0)^2)$
q: q*16384*(r*s+2*s-r-1)^2*(s^2-r-1)^2
     *(r^2*s^3+r*s^3-s^3-r^3*s^2-3*r^2*s^2-r*s^2+s^2+2*r^3*s+4*r^2*s+2*r*s-r^3
              -2*r^2-r)^2$
q: ev(q, u = x)$

stringout("E8A7quartic.txt",q);

p = jac2(q);
p = subst(p,w,t);

p = subst(p,x,x+19342813113834066795298816/3*r^4*(r - s + 1)^2*(r - s^2 + 1)^4*(r*s - r + s)^2*(r*s - r + 2*s - 1)^4*(r^2*s - r^2 + r*s - s + 1)^2*(r^2*s - r^2 + r*s - s^2 + s)^2*(r^2*s - r^2 - r*s^2 + 3*r*s - r - 2*s^2 + 2*s)^2*(r^3*s^2 - 2*r^3*s + r^3 - r^2*s^3 + 3*r^2*s^2 - 4*r^2*s + 2*r^2 - r*s^3 + r*s^2 - 2*r*s + r + s^3 - s^2)^4);

{
p = subst(p,x,x+t*2251799813685248/3*r^2*(r - s + 1)*(r - s^2 + 1)^3*(r*s - r + 2*s - 1)^3*(r^3*s^2 - 2*r^3*s + r^3 - r^2*s^3 + 3*r^2*s^2 - 4*r^2*s + 2*r^2 - r*s^3 + r*s^2 - 2*r*s + r + s^3 - s^2)^3*(r^10*s^6 - 4*r^10*s^5 + 5*r^10*s^4 - 5*r^10*s^2 + 4*r^10*s - r^10 - 
        2*r^9*s^7 + 19*r^9*s^6 - 56*r^9*s^5 + 75*r^9*s^4 - 50*r^9*s^3 + 
        17*r^9*s^2 - 4*r^9*s + r^9 + r^8*s^8 - 24*r^8*s^7 + 130*r^8*s^6 - 
        299*r^8*s^5 + 369*r^8*s^4 - 282*r^8*s^3 + 148*r^8*s^2 - 51*r^8*s + 8*r^8
        + 10*r^7*s^8 - 116*r^7*s^7 + 439*r^7*s^6 - 811*r^7*s^5 + 888*r^7*s^4 - 
        646*r^7*s^3 + 311*r^7*s^2 - 83*r^7*s + 8*r^7 - r^6*s^9 + 44*r^6*s^8 - 
        299*r^6*s^7 + 825*r^6*s^6 - 1243*r^6*s^5 + 1206*r^6*s^4 - 783*r^6*s^3 + 
        300*r^6*s^2 - 50*r^6*s + r^6 - 5*r^5*s^9 + 91*r^5*s^8 - 408*r^5*s^7 + 
        865*r^5*s^6 - 1144*r^5*s^5 + 1044*r^5*s^4 - 593*r^5*s^3 + 165*r^5*s^2 - 
        12*r^5*s - r^5 - 10*r^4*s^9 + 90*r^4*s^8 - 287*r^4*s^7 + 572*r^4*s^6 - 
        840*r^4*s^5 + 782*r^4*s^4 - 381*r^4*s^3 + 77*r^4*s^2 - 3*r^4*s - 
        9*r^3*s^9 + 49*r^3*s^8 - 183*r^3*s^7 + 507*r^3*s^6 - 783*r^3*s^5 + 
        618*r^3*s^4 - 232*r^3*s^3 + 34*r^3*s^2 - r^3*s - 3*r^2*s^9 + 43*r^2*s^8 
        - 234*r^2*s^7 + 540*r^2*s^6 - 608*r^2*s^5 + 342*r^2*s^4 - 87*r^2*s^3 + 
        7*r^2*s^2 - 4*r*s^9 + 54*r*s^8 - 188*r*s^7 + 292*r*s^6 - 228*r*s^5 + 
        86*r*s^4 - 12*r*s^3 - 6*s^9 + 30*s^8 - 60*s^7 + 60*s^6 - 30*s^5 + 6*s^4)
);
}
{
p = subst(p,x,x+t^2*65536*(s-1)^2*(r*s+2*s-r-1)^2*(s^2-r-1)^2
          *(r^2*s^3+r*s^3-s^3-r^3*s^2-3*r^2*s^2-r*s^2+s^2+2*r^3*s+4*r^2*s
                   +2*r*s-r^3-2*r^2-r)
           ^2
          *(r^4*s^4+6*r^3*s^4+13*r^2*s^4+4*r*s^4+12*s^4-2*r^5*s^3-20*r^4*s^3
                   -60*r^3*s^3-58*r^2*s^3-48*r*s^3-24*s^3+r^6*s^2+16*r^5*s^2
                   +61*r^4*s^2+96*r^3*s^2+95*r^2*s^2+56*r*s^2+12*s^2-2*r^6*s
                   -6*r^5*s-4*r^4*s-22*r^3*s-34*r^2*s-12*r*s+r^6-8*r^5-18*r^4
                   -8*r^3+r^2)
   /3);
}
{
p = subst(p,x,x-t^3*(s-1)^2*(r*s+2*s-r-1)*(s^2-r-1)
             *(r^2*s^3+r*s^3-s^3-r^3*s^2-3*r^2*s^2-r*s^2+s^2+2*r^3*s+4*r^2*s
                      +2*r*s-r^3-2*r^2-r)
   /(65536*r^2));
}
p = subst(p,t,t*r^2);
p = subst(p,x,x*r^4)/r^12;

la = (r*s+2*s-r-1);
p = subst(p,t,t*la);
p = subst(p,x,x*la^4)/la^12;

la =(s^2-r-1);
p = subst(p,t,t*la);
p = subst(p,x,x*la^4)/la^12;

la =(r^2*s^3+r*s^3-s^3-r^3*s^2-3*r^2*s^2-r*s^2+s^2+2*r^3*s+4*r^2*s+2*r*s-r^3-2*r^2-r);
p = subst(p,t,t*la);
p = subst(p,x,x*la^4)/la^12;

p = subst(p,t,t*2^32);
p = subst(p,x,x*2^80)/2^240;

/* now for final 2-neighbor step */

q = subst(p,x,w*t^4)/t^8;
q = subst(q,t,x);
q = subst(q,w,t);

p = jac2(q);

p = subst(subst(p,x,x/u^4),t,1/u)*u^12;
p = subst(p,u,t);

{
S = [
 -4*(s-r-1)^2*(r*s+s-r)^2*(r^2*s+r*s-s-r^2+1)^2*(s^2-r^2*s-r*s-s+r^2)^2
  *(r*s^2+2*s^2-r^2*s-3*r*s-2*s+r^2+r)^2 * t^3 ,
    
  -r^2*(s-1)^2
    *(r^6*s^10+12*r^5*s^10+38*r^4*s^10+44*r^3*s^10+193*r^2*s^10+32*r*s^10
              +256*s^10-4*r^7*s^9-42*r^6*s^9-172*r^5*s^9-488*r^4*s^9
              -920*r^3*s^9-1342*r^2*s^9-2472*r*s^9-1856*s^9+6*r^8*s^8
              +60*r^7*s^8+269*r^6*s^8+928*r^5*s^8+2350*r^4*s^8+5512*r^3*s^8
              +11875*r^2*s^8+13640*r*s^8+5312*s^8-4*r^9*s^7-48*r^8*s^7
              -212*r^7*s^7-536*r^6*s^7-1824*r^5*s^7-8108*r^4*s^7-25132*r^3*s^7
              -40712*r^2*s^7-30264*r*s^7-7808*s^7+r^10*s^6+24*r^9*s^6
              +130*r^8*s^6-80*r^7*s^6-1791*r^6*s^6-1492*r^5*s^6+15476*r^4*s^6
              +49616*r^3*s^6+61213*r^2*s^6+33216*r*s^6+6272*s^6-6*r^10*s^5
              -68*r^9*s^5+32*r^8*s^5+2992*r^7*s^5+13154*r^6*s^5+20600*r^5*s^5
              +580*r^4*s^5-35216*r^3*s^5-40670*r^2*s^5-17832*r*s^5-2624*s^5
              +15*r^10*s^4+120*r^9*s^4-650*r^8*s^4-8428*r^7*s^4-29847*r^6*s^4
              -48880*r^5*s^4-37378*r^4*s^4-7604*r^3*s^4+5877*r^2*s^4
              +3256*r*s^4+448*s^4-20*r^10*s^3-140*r^9*s^3+1024*r^8*s^3
              +10108*r^7*s^3+31908*r^6*s^3+50856*r^5*s^3+45088*r^4*s^3
              +22312*r^3*s^3+5784*r^2*s^3+648*r*s^3+15*r^10*s^2+104*r^9*s^2
              -602*r^8*s^2-5560*r^7*s^2-16206*r^6*s^2-24288*r^5*s^2
              -20658*r^4*s^2-9920*r^3*s^2-2437*r^2*s^2-224*r*s^2-6*r^10*s
              -44*r^9*s+80*r^8*s+1068*r^7*s+3020*r^6*s+4204*r^5*s+3216*r^4*s
              +1300*r^3*s+218*r^2*s+r^10+8*r^9+28*r^8+56*r^7+70*r^6+56*r^5
              +28*r^4+8*r^3+r^2)/48 * t^4 ,

  (s-r-1)^2*(r^12*s^18+2*r^11*s^18-35*r^10*s^18-210*r^9*s^18-492*r^8*s^18
                    -510*r^7*s^18-23*r^6*s^18+626*r^5*s^18+1033*r^4*s^18
                    +940*r^3*s^18+380*r^2*s^18+16*r*s^18+12*s^18-2*r^14*s^17
                    -22*r^13*s^17-80*r^12*s^17+96*r^11*s^17+1700*r^10*s^17
                    +5794*r^9*s^17+9086*r^8*s^17+4236*r^7*s^17-9058*r^6*s^17
                    -19924*r^5*s^17-20206*r^4*s^17-12348*r^3*s^17
                    -3832*r^2*s^17-296*r*s^17-120*s^17+r^16*s^16+24*r^15*s^16
                    +216*r^14*s^16+902*r^13*s^16+1250*r^12*s^16-4852*r^11*s^16
                    -27667*r^10*s^16-58418*r^9*s^16-47834*r^8*s^16
                    +43012*r^7*s^16+159765*r^6*s^16+200880*r^5*s^16
                    +148717*r^4*s^16+69628*r^3*s^16+18280*r^2*s^16+1992*r*s^16
                    +540*s^16-4*r^17*s^15-82*r^16*s^15-728*r^15*s^15
                    -3448*r^14*s^15-7844*r^13*s^15+2258*r^12*s^15
                    +67914*r^11*s^15+193648*r^10*s^15+222614*r^9*s^15
                    -92726*r^8*s^15-700320*r^7*s^15-1124326*r^6*s^15
                    -1022176*r^5*s^15-597236*r^4*s^15-229888*r^3*s^15
                    -54456*r^2*s^15-7248*r*s^15-1440*s^15+6*r^18*s^14
                    +122*r^17*s^14+1128*r^16*s^14+5896*r^15*s^14
                    +16874*r^14*s^14+12120*r^13*s^14-92769*r^12*s^14
                    -365462*r^11*s^14-535754*r^10*s^14+129412*r^9*s^14
                    +1981831*r^8*s^14+3950420*r^7*s^14+4395649*r^6*s^14
                    +3148432*r^5*s^14+1519424*r^4*s^14+503420*r^3*s^14
                    +112084*r^2*s^14+16512*r*s^14+2520*s^14-4*r^19*s^13
                    -84*r^18*s^13-792*r^17*s^13-4258*r^16*s^13-12800*r^15*s^13
                    -8948*r^14*s^13+95040*r^13*s^13+414938*r^12*s^13
                    +663406*r^11*s^13-400838*r^10*s^13-4136918*r^9*s^13
                    -9490114*r^8*s^13-12585590*r^7*s^13-10914908*r^6*s^13
                    -6433390*r^5*s^13-2640556*r^4*s^13-777712*r^3*s^13
                    -166256*r^2*s^13-25200*r*s^13-3024*s^13+r^20*s^12
                    +22*r^19*s^12+103*r^18*s^12-504*r^17*s^12-8046*r^16*s^12
                    -45418*r^15*s^12-159073*r^14*s^12-359938*r^13*s^12
                    -290229*r^12*s^12+1454930*r^11*s^12+7111109*r^10*s^12
                    +16767298*r^9*s^12+25295088*r^8*s^12+25960536*r^7*s^12
                    +18451249*r^6*s^12+9166890*r^5*s^12+3260698*r^4*s^12
                    +873212*r^3*s^12+180208*r^2*s^12+26544*r*s^12+2520*s^12
                    +148*r^19*s^11+2854*r^18*s^11+23424*r^17*s^11
                    +108172*r^16*s^11+299682*r^15*s^11+438920*r^14*s^11
                    -165230*r^13*s^11-3019622*r^12*s^11-10332664*r^11*s^11
                    -23157546*r^10*s^11-37448556*r^9*s^11-43921798*r^8*s^11
                    -36949416*r^7*s^11-22044658*r^6*s^11-9334712*r^5*s^11
                    -2908324*r^4*s^11-718972*r^3*s^11-142256*r^2*s^11
                    -19392*r*s^11-1440*s^11-54*r^20*s^10-1684*r^19*s^10
                    -18802*r^18*s^10-108810*r^17*s^10-361695*r^16*s^10
                    -627404*r^15*s^10+49891*r^14*s^10+3570994*r^13*s^10
                    +11906563*r^12*s^10+25768286*r^11*s^10+42627286*r^10*s^10
                    +54705088*r^9*s^10+52979878*r^8*s^10+37476650*r^7*s^10
                    +18913773*r^6*s^10+6823090*r^5*s^10+1868922*r^4*s^10
                    +430808*r^3*s^10+80356*r^2*s^10+9648*r*s^10+540*s^10
                    +320*r^20*s^9+6840*r^19*s^9+58166*r^18*s^9+260080*r^17*s^9
                    +620826*r^16*s^9+405988*r^15*s^9-2396174*r^14*s^9
                    -10017688*r^13*s^9-22779084*r^12*s^9-38367692*r^11*s^9
                    -51816246*r^10*s^9-55741726*r^9*s^9-45758988*r^8*s^9
                    -27398654*r^7*s^9-11609850*r^6*s^9-3519398*r^5*s^9
                    -846384*r^4*s^9-183560*r^3*s^9-31384*r^2*s^9-3112*r*s^9
                    -120*s^9-945*r^20*s^8-15942*r^19*s^8-108669*r^18*s^8
                    -374880*r^17*s^8-548117*r^16*s^8+749288*r^15*s^8
                    +5745716*r^14*s^8+15290828*r^13*s^8+27327788*r^12*s^8
                    +38280130*r^11*s^8+44100904*r^10*s^8+40770516*r^9*s^8
                    +28550214*r^8*s^8+14314144*r^7*s^8+4956614*r^6*s^8
                    +1221200*r^5*s^8+257808*r^4*s^8+53432*r^3*s^8+7976*r^2*s^8
                    +584*r*s^8+12*s^8+1728*r^20*s^7+23976*r^19*s^7
                    +131772*r^18*s^7+330156*r^17*s^7+79542*r^16*s^7
                    -2068700*r^15*s^7-7374460*r^14*s^7-14973966*r^13*s^7
                    -22221554*r^12*s^7-26811720*r^11*s^7-26953764*r^10*s^7
                    -21546118*r^9*s^7-12713968*r^8*s^7-5160540*r^7*s^7
                    -1371218*r^6*s^7-254786*r^5*s^7-48652*r^4*s^7
                    -10004*r^3*s^7-1176*r^2*s^7-48*r*s^7-2100*r^20*s^6
                    -24216*r^19*s^6-104790*r^18*s^6-154538*r^17*s^6
                    +380354*r^16*s^6+2396048*r^15*s^6+6019848*r^14*s^6
                    +9948350*r^13*s^6+12655773*r^12*s^6+13440614*r^11*s^6
                    +11869561*r^10*s^6+8099714*r^9*s^6+3884521*r^8*s^6
                    +1182064*r^7*s^6+202992*r^6*s^6+22132*r^5*s^6+5037*r^4*s^6
                    +1104*r^3*s^6+76*r^2*s^6+1728*r^20*s^5+16428*r^19*s^5
                    +52152*r^18*s^5+1624*r^17*s^5-474254*r^16*s^5
                    -1670240*r^15*s^5-3288644*r^14*s^5-4579422*r^13*s^5
                    -5105174*r^12*s^5-4814526*r^11*s^5-3688948*r^10*s^5
                    -2070844*r^9*s^5-746134*r^8*s^5-137084*r^7*s^5
                    -3128*r^6*s^5+1416*r^5*s^5-306*r^4*s^5-60*r^3*s^5
                    -945*r^20*s^4-7190*r^19*s^4-13347*r^18*s^4+45288*r^17*s^4
                    +293516*r^16*s^4+752166*r^15*s^4+1217455*r^14*s^4
                    +1462456*r^13*s^4+1445112*r^12*s^4+1197506*r^11*s^4
                    +766565*r^10*s^4+328038*r^9*s^4+72265*r^8*s^4-484*r^7*s^4
                    -3140*r^6*s^4-274*r^5*s^4+25*r^4*s^4+320*r^20*s^3
                    +1796*r^19*s^3-322*r^18*s^3-28488*r^17*s^3-108320*r^16*s^3
                    -220478*r^15*s^3-302148*r^14*s^3-317160*r^13*s^3
                    -275266*r^12*s^3-192706*r^11*s^3-95608*r^10*s^3
                    -26134*r^9*s^3-474*r^8*s^3+1624*r^7*s^3+266*r^6*s^3
                    -6*r^5*s^3-54*r^20*s^2-148*r^19*s^2+1250*r^18*s^2
                    +8538*r^17*s^2+24069*r^16*s^2+40868*r^15*s^2
                    +48235*r^14*s^2+43744*r^13*s^2+31846*r^12*s^2
                    +17384*r^11*s^2+5738*r^10*s^2+422*r^9*s^2-365*r^8*s^2
                    -88*r^7*s^2+r^6*s^2-32*r^19*s-314*r^18*s-1296*r^17*s
                    -3002*r^16*s-4404*r^15*s-4424*r^14*s-3244*r^13*s
                    -1776*r^12*s-652*r^11*s-94*r^10*s+28*r^9*s+10*r^8*s+r^20
                    +6*r^19+25*r^18+80*r^17+166*r^16+212*r^15+166*r^14+80*r^13
                    +25*r^12+6*r^11+r^10)/3 * t^5 ,
   
 r^2*(s-1)^4
   *(r^10*s^14+18*r^9*s^14+111*r^8*s^14+300*r^7*s^14-177*r^6*s^14
              -2478*r^5*s^14-3839*r^4*s^14+3792*r^3*s^14-5280*r^2*s^14
              -6272*r*s^14-1728*s^14-6*r^11*s^13-98*r^10*s^13-624*r^9*s^13
              -1464*r^8*s^13+1902*r^7*s^13+18366*r^6*s^13+26532*r^5*s^13
              -16676*r^4*s^13-9948*r^3*s^13+54432*r^2*s^13+52000*r*s^13
              +10368*s^13+15*r^12*s^12+228*r^11*s^12+1486*r^10*s^12
              +3738*r^9*s^12-5679*r^8*s^12-49344*r^7*s^12-48408*r^6*s^12
              +145350*r^5*s^12+277210*r^4*s^12+20916*r^3*s^12-250344*r^2*s^12
              -164864*r*s^12-25920*s^12-20*r^13*s^11-300*r^12*s^11
              -1992*r^11*s^11-6002*r^10*s^11+930*r^9*s^11+32850*r^8*s^11
              -89868*r^7*s^11-745998*r^6*s^11-1519338*r^5*s^11
              -1180438*r^4*s^11+63216*r^3*s^11+577872*r^2*s^11+258720*r*s^11
              +34560*s^11+15*r^14*s^10+250*r^13*s^10+1731*r^12*s^10
              +6576*r^11*s^10+13972*r^10*s^10+54810*r^9*s^10+420411*r^8*s^10
              +1748340*r^7*s^10+3733002*r^6*s^10+4096302*r^5*s^10
              +1746995*r^4*s^10-541116*r^3*s^10-724152*r^2*s^10-201600*r*s^10
              -25920*s^10-6*r^15*s^9-138*r^14*s^9-1100*r^13*s^9-5688*r^12*s^9
              -24228*r^11*s^9-103478*r^10*s^9-481266*r^9*s^9-1728696*r^8*s^9
              -3819780*r^7*s^9-4624038*r^6*s^9-2138778*r^5*s^9+1138388*r^4*s^9
              +1651332*r^3*s^9+546624*r^2*s^9+47712*r*s^9+10368*s^9+r^16*s^8
              +48*r^15*s^8+540*r^14*s^8+3958*r^13*s^8+25164*r^12*s^8
              +107292*r^11*s^8+276760*r^10*s^8+373374*r^9*s^8-285393*r^8*s^8
              -2988228*r^7*s^8-7722468*r^6*s^8-10625970*r^5*s^8
              -8071513*r^4*s^8-3039072*r^3*s^8-354072*r^2*s^8+35840*r*s^8
              -1728*s^8-8*r^16*s^7-180*r^15*s^7-1782*r^14*s^7-16538*r^13*s^7
              -100482*r^12*s^7-279948*r^11*s^7+71098*r^10*s^7+3149958*r^9*s^7
              +11614830*r^8*s^7+23874996*r^7*s^7+31304718*r^6*s^7
              +26292966*r^5*s^7+13357694*r^4*s^7+3539628*r^3*s^7
              +288144*r^2*s^7-26656*r*s^7+28*r^16*s^6+420*r^15*s^6
              +5256*r^14*s^6+52510*r^13*s^6+264915*r^12*s^6+480144*r^11*s^6
              -1229195*r^10*s^6-9214224*r^9*s^6-25263900*r^8*s^6
              -41037432*r^7*s^6-42810066*r^6*s^6-28656486*r^5*s^6
              -11666965*r^4*s^6-2521572*r^3*s^6-191592*r^2*s^6+5120*r*s^6
              -56*r^16*s^5-672*r^15*s^5-10746*r^14*s^5-103530*r^13*s^5
              -457596*r^12*s^5-717258*r^11*s^5+1654472*r^10*s^5
              +10654482*r^9*s^5+25113960*r^8*s^5+34743164*r^7*s^5
              +30571434*r^6*s^5+17106594*r^5*s^5+5770592*r^4*s^5
              +1026672*r^3*s^5+67392*r^2*s^5+70*r^16*s^4+756*r^15*s^4
              +13698*r^14*s^4+124470*r^13*s^4+517278*r^12*s^4+913512*r^11*s^4
              -426058*r^10*s^4-5462820*r^9*s^4-12301233*r^8*s^4
              -15195844*r^7*s^4-11596590*r^6*s^4-5489502*r^5*s^4
              -1515205*r^4*s^4-207636*r^3*s^4-9024*r^2*s^4-56*r^16*s^3
              -588*r^15*s^3-10530*r^14*s^3-89898*r^13*s^3-367494*r^12*s^3
              -773988*r^11*s^3-672688*r^10*s^3+552108*r^9*s^3+2216952*r^8*s^3
              +2788676*r^7*s^3+1933938*r^6*s^3+773790*r^5*s^3+163238*r^4*s^3
              +13260*r^3*s^3+28*r^16*s^2+300*r^15*s^2+4617*r^14*s^2
              +36448*r^13*s^2+148962*r^12*s^2+357312*r^11*s^2+535566*r^10*s^2
              +506856*r^9*s^2+287916*r^8*s^2+79972*r^7*s^2-351*r^6*s^2
              -3624*r^5*s^2+1054*r^4*s^2+528*r^3*s^2-8*r^16*s-90*r^15*s
              -996*r^14*s-6770*r^13*s-27000*r^12*s-68436*r^11*s-116760*r^10*s
              -138132*r^9*s-114120*r^8*s-64850*r^7*s-24228*r^6*s-5370*r^5*s
              -536*r^4*s+r^16+12*r^15+66*r^14+220*r^13+495*r^12+792*r^11
              +924*r^10+792*r^9+495*r^8+220*r^7+66*r^6+12*r^5+r^4)/864 * t^6 ,
  
  r^4*(s-1)^6*s^7*(s-r-1)*(s^2-r^2*s-2*r*s-s+r^2+r)/4 * t^7

]
}

equation of double cover

z^2 = (s-1)^4 * r^6 -2*(s-1)^3*(s^2+4*s+2)*r^5 
+(s-1)^2*(s^4-4*s^3-40*s^2-10*s+6) *r^4
+ 2*(s-1)*(6*s^5-3*s^4-25*s^3-22*s^2+22*s-2) *r^3
+ (22*s^6-8*s^5-10*s^4-108*s^3+113*s^2-26*s+1)* r^2
-2*(s-1)*s^2*(s+1)*(2*s-13)*(2*s-1) *r -27*(s-1)^2*s^4

j invariants

j1 + j2 = -r*(r^18*s^27+57*r^17*s^27+1425*r^16*s^27+20539*r^15*s^27+188613*r^14*s^27
             +1149633*r^13*s^27+4681638*r^12*s^27+12363186*r^11*s^27
             +18949479*r^10*s^27+9020877*r^9*s^27-21342339*r^8*s^27
             -39435507*r^7*s^27-15952077*r^6*s^27+16969185*r^5*s^27
             +17076972*r^4*s^27+1365150*r^3*s^27-2739648*r^2*s^27
             -576384*r*s^27+28672*s^27-10*r^19*s^26-532*r^18*s^26
             -12586*r^17*s^26-175239*r^16*s^26-1599899*r^15*s^26
             -10072487*r^14*s^26-44523110*r^13*s^26-136632662*r^12*s^26
             -274986457*r^11*s^26-296969393*r^10*s^26+32515011*r^9*s^26
             +568807302*r^8*s^26+665886332*r^7*s^26+108467136*r^6*s^26
             -365935847*r^5*s^26-260603621*r^4*s^26-5519626*r^3*s^26
             +41499816*r^2*s^26+8310272*r*s^26-253440*s^26+45*r^20*s^25
             +2239*r^19*s^25+50304*r^18*s^25+678746*r^17*s^25
             +6158685*r^16*s^25+39731529*r^15*s^25+186864500*r^14*s^25
             +641100887*r^13*s^25+1557135547*r^12*s^25+2434687825*r^11*s^25
             +1624457367*r^10*s^25-2020226478*r^9*s^25-5799134816*r^8*s^25
             -4775952407*r^7*s^25+422154925*r^6*s^25+3331887949*r^5*s^25
             +1842902115*r^4*s^25-44293922*r^3*s^25-290193712*r^2*s^25
             -56512960*r*s^25+711168*s^25-120*r^21*s^24-5616*r^20*s^24
             -120638*r^19*s^24-1585531*r^18*s^24-14302366*r^17*s^24
             -93857915*r^16*s^24-461626137*r^15*s^24-1717731122*r^14*s^24
             -4774571993*r^13*s^24-9426629753*r^12*s^24-11279813281*r^11*s^24
             -2047979097*r^10*s^24+18906813676*r^9*s^24+32672781834*r^8*s^24
             +19296495484*r^7*s^24-7962849808*r^6*s^24-17821967975*r^5*s^24
             -8135963144*r^4*s^24+437389142*r^3*s^24+1241062344*r^2*s^24
             +239196736*r*s^24+807936*s^24+210*r^22*s^23+9354*r^21*s^23
             +194350*r^20*s^23+2507916*r^19*s^23+22527646*r^18*s^23
             +149406646*r^17*s^23+756113915*r^16*s^23+2968261453*r^15*s^23
             +9044440562*r^14*s^23+20894427108*r^13*s^23+33863751234*r^12*s^23
             +28666008605*r^11*s^23-18613911780*r^10*s^23-92627427741*r^9*s^23
             -118254391534*r^8*s^23-48261311453*r^7*s^23+45066132596*r^6*s^23
             +64296080221*r^5*s^23+25498629485*r^4*s^23-1632705993*r^3*s^23
             -3618433936*r^2*s^23-700862592*r*s^23-12051456*s^23-252*r^23*s^22
             -10920*r^22*s^22-223532*r^21*s^22-2866286*r^20*s^22
             -25745436*r^19*s^22-171731219*r^18*s^22-880527174*r^17*s^22
             -3544670961*r^16*s^22-11330653035*r^15*s^22-28706271489*r^14*s^22
             -55825843806*r^13*s^22-73720672839*r^12*s^22
             -31650360223*r^11*s^22+114025305479*r^10*s^22
             +290227933352*r^9*s^22+299459840350*r^8*s^22+75800984352*r^7*s^22
             -151517285426*r^6*s^22-168569807823*r^5*s^22-61020354585*r^4*s^22
             +3175426217*r^3*s^22+7574985792*r^2*s^22+1497450880*r*s^22
             +43439616*s^22+210*r^24*s^21+9198*r^23*s^21+190708*r^22*s^21
             +2473240*r^21*s^21+22402268*r^20*s^21+150102106*r^19*s^21
             +769414960*r^18*s^21+3081914024*r^17*s^21+9793558646*r^16*s^21
             +25030646492*r^15*s^21+51957659884*r^14*s^21
             +85086017806*r^13*s^21+88585984459*r^12*s^21
             -26868721618*r^11*s^21-326546116333*r^10*s^21
             -635108825950*r^9*s^21-567409092845*r^8*s^21-72311206490*r^7*s^21
             +348038775554*r^6*s^21+335340701232*r^5*s^21
             +116243855063*r^4*s^21-2297045960*r^3*s^21-11651454768*r^2*s^21
             -2395904704*r*s^21-93913600*s^21-120*r^25*s^20-5664*r^24*s^20
             -123764*r^23*s^20-1664846*r^22*s^20-15436720*r^21*s^20
             -104457810*r^20*s^20-531606064*r^19*s^20-2060578053*r^18*s^20
             -6071699398*r^17*s^20-13407675959*r^16*s^20-22008321971*r^15*s^20
             -29215814064*r^14*s^20-39104759952*r^13*s^20
             -30922150604*r^12*s^20+125851840708*r^11*s^20
             +569875230943*r^10*s^20+1029534807994*r^9*s^20
             +870616675669*r^8*s^20+57663450980*r^7*s^20-572421221156*r^6*s^20
             -517289212652*r^5*s^20-179290291769*r^4*s^20-4531392432*r^3*s^20
             +13189303488*r^2*s^20+2903238976*r*s^20+140304384*s^20
             +45*r^26*s^19+2541*r^25*s^19+61873*r^24*s^19+894391*r^23*s^19
             +8694371*r^22*s^19+60348335*r^21*s^19+306835286*r^20*s^19
             +1136649656*r^19*s^19+2881653855*r^18*s^19+3641134941*r^17*s^19
             -5835410801*r^16*s^19-42493647164*r^15*s^19
             -102318591348*r^14*s^19-114152807600*r^13*s^19
             -26378955665*r^12*s^19-69747571646*r^11*s^19
             -610715495916*r^10*s^19-1321322596198*r^9*s^19
             -1204818651362*r^8*s^19-156463709327*r^7*s^19
             +669156412383*r^6*s^19+620072454912*r^5*s^19
             +223095879605*r^4*s^19+16434864867*r^3*s^19-10723886328*r^2*s^19
             -2662188672*r*s^19-152266752*s^19-10*r^27*s^18-804*r^26*s^18
             -23690*r^25*s^18-386811*r^24*s^18-4082611*r^23*s^18
             -29882921*r^22*s^18-155525850*r^21*s^18-562130986*r^20*s^18
             -1202142293*r^19*s^18+215905013*r^18*s^18+13909722321*r^17*s^18
             +65218874491*r^16*s^18+181316485288*r^15*s^18
             +312056051974*r^14*s^18+246081994837*r^13*s^18
             -148835407422*r^12*s^18-384422185858*r^11*s^18
             +306239001838*r^10*s^18+1492555790243*r^9*s^18
             +1649963878237*r^8*s^18+510836393952*r^7*s^18
             -500995732503*r^6*s^18-565085082429*r^5*s^18
             -219646869643*r^4*s^18-26130593703*r^3*s^18+5777287832*r^2*s^18
             +1821984384*r*s^18+122220032*s^18+r^28*s^17+163*r^27*s^17
             +6692*r^26*s^17+132982*r^25*s^17+1601083*r^24*s^17
             +12858479*r^23*s^17+71307152*r^22*s^17+265867575*r^21*s^17
             +539868390*r^20*s^17-533808139*r^19*s^17-9414934213*r^18*s^17
             -44301505526*r^17*s^17-139347575045*r^16*s^17
             -312308112561*r^15*s^17-432980535957*r^14*s^17
             -136139648177*r^13*s^17+700645723848*r^12*s^17
             +1178342341961*r^11*s^17+147000464051*r^10*s^17
             -1681113564273*r^9*s^17-2212688674791*r^8*s^17
             -1072920395469*r^7*s^17+105421197592*r^6*s^17
             +366150444468*r^5*s^17+165310759935*r^4*s^17+26476538400*r^3*s^17
             -1457372040*r^2*s^17-900392768*r*s^17-72534528*s^17-16*r^28*s^16
             -1262*r^27*s^16-34711*r^26*s^16-512674*r^25*s^16
             -4761019*r^24*s^16-29552961*r^23*s^16-121597579*r^22*s^16
             -281330201*r^21*s^16+106857059*r^20*s^16+3965011606*r^19*s^16
             +19185835922*r^18*s^16+61953207716*r^17*s^16
             +159719171342*r^16*s^16+312281379659*r^15*s^16
             +325165704063*r^14*s^16-247343613875*r^13*s^16
             -1398493998024*r^12*s^16-1852214269241*r^11*s^16
             -366261097610*r^10*s^16+1928531535125*r^9*s^16
             +2651382311377*r^8*s^16+1537364426832*r^7*s^16
             +292260515336*r^6*s^16-133358516406*r^5*s^16-89530698363*r^4*s^16
             -18235360040*r^3*s^16-507357272*r^2*s^16+298654912*r*s^16
             +31319040*s^16+120*r^28*s^15+6170*r^27*s^15+126570*r^26*s^15
             +1462386*r^25*s^15+10748061*r^24*s^15+51758110*r^23*s^15
             +150551977*r^22*s^15+119518315*r^21*s^15-1143089373*r^20*s^15
             -6300470389*r^19*s^15-18131821920*r^18*s^15-40086880887*r^17*s^15
             -90086220214*r^16*s^15-169119832481*r^15*s^15
             -70546457457*r^14*s^15+633711287837*r^13*s^15
             +1772453196747*r^12*s^15+1954230459257*r^11*s^15
             +215668956782*r^10*s^15-2021127439214*r^9*s^15
             -2614220285559*r^8*s^15-1585160228180*r^7*s^15
             -468662748906*r^6*s^15-18265016925*r^5*s^15+30308970281*r^4*s^15
             +8453200135*r^3*s^15+660694080*r^2*s^15-54274432*r*s^15
             -9495552*s^15-560*r^28*s^14-21350*r^27*s^14-346885*r^26*s^14
             -3245402*r^25*s^14-19272210*r^24*s^14-72374906*r^23*s^14
             -139434502*r^22*s^14+127171091*r^21*s^14+1692489007*r^20*s^14
             +4549011785*r^19*s^14+2658464785*r^18*s^14-11141020241*r^17*s^14
             -13458847914*r^16*s^14+18186767146*r^15*s^14
             -100855583544*r^14*s^14-722660188902*r^13*s^14
             -1580376518002*r^12*s^14-1488189804661*r^11*s^14
             +64703520810*r^10*s^14+1726697858986*r^9*s^14
             +2015848744228*r^8*s^14+1197471152124*r^7*s^14
             +394964847007*r^6*s^14+59176270232*r^5*s^14-3054496158*r^4*s^14
             -2472082635*r^3*s^14-295415216*r^2*s^14+452736*r*s^14
             +1890816*s^14+1820*r^28*s^13+55510*r^27*s^13+745472*r^26*s^13
             +5821687*r^25*s^13+28681902*r^24*s^13+86492248*r^23*s^13
             +112714707*r^22*s^13-231964933*r^21*s^13-1158334458*r^20*s^13
             +427249399*r^19*s^13+15326316576*r^18*s^13+48039832645*r^17*s^13
             +59008756008*r^16*s^13+13738891304*r^15*s^13
             +73293467326*r^14*s^13+496456162471*r^13*s^13
             +1021224391015*r^12*s^13+844279109036*r^11*s^13
             -188922850986*r^10*s^13-1115942499810*r^9*s^13
             -1167798906772*r^8*s^13-655218602762*r^7*s^13
             -215501542565*r^6*s^13-38534232333*r^5*s^13-2156588586*r^4*s^13
             +420750880*r^3*s^13+71802624*r^2*s^13+1385408*r*s^13-216576*s^13
             -4368*r^28*s^12-112294*r^27*s^12-1292031*r^26*s^12
             -8700263*r^25*s^12-37032844*r^24*s^12-97032006*r^23*s^12
             -120353884*r^22*s^12+68579839*r^21*s^12-34221388*r^20*s^12
             -4402711572*r^19*s^12-20846217766*r^18*s^12-42473141793*r^17*s^12
             -23418432784*r^16*s^12+56474518843*r^15*s^12
             +58755666112*r^14*s^12-183480388509*r^13*s^12
             -475283329685*r^12*s^12-373875591171*r^11*s^12
             +122917811570*r^10*s^12+504628376720*r^9*s^12
             +477727786587*r^8*s^12+245531325806*r^7*s^12+74203855594*r^6*s^12
             +12247078117*r^5*s^12+665963029*r^4*s^12-94825816*r^3*s^12
             -12663504*r^2*s^12+167872*r*s^12+10240*s^12+8008*r^28*s^11
             +180466*r^27*s^11+1838408*r^26*s^11+11067706*r^25*s^11
             +42957989*r^24*s^11+109487812*r^23*s^11+181674771*r^22*s^11
             +257814933*r^21*s^11+972148648*r^20*s^11+4690565276*r^19*s^11
             +12565489634*r^18*s^11+10225171238*r^17*s^11
             -36379895908*r^16*s^11-122678142079*r^15*s^11
             -143641560400*r^14*s^11-10437017317*r^13*s^11
             +157555173095*r^12*s^11+152505683267*r^11*s^11
             -9696518862*r^10*s^11-127399855190*r^9*s^11-114304691458*r^8*s^11
             -50418605542*r^7*s^11-11207666899*r^6*s^11-519461041*r^5*s^11
             +325343627*r^4*s^11+71751279*r^3*s^11+4191624*r^2*s^11
             -148480*r*s^11-11440*r^28*s^10-233090*r^27*s^10-2167165*r^26*s^10
             -12102948*r^25*s^10-45201784*r^24*s^10-121292844*r^23*s^10
             -259268610*r^22*s^10-534782581*r^21*s^10-1246655394*r^20*s^10
             -2594680561*r^19*s^10-1392166002*r^18*s^10+15172011325*r^17*s^10
             +62325191972*r^16*s^10+122211263996*r^15*s^10
             +130873383852*r^14*s^10+53119710967*r^13*s^10
             -46673642385*r^12*s^10-79665303092*r^11*s^10
             -47752413781*r^10*s^10-13383791051*r^9*s^10-3719646483*r^8*s^10
             -4372427807*r^7*s^10-3377989609*r^6*s^10-1358803095*r^5*s^10
             -304122110*r^4*s^10-35902431*r^3*s^10-1605456*r^2*s^10
             +18816*r*s^10+12870*r^28*s^9+243100*r^27*s^9+2119260*r^26*s^9
             +11338821*r^25*s^9+42289906*r^24*s^9+121331554*r^23*s^9
             +294042431*r^22*s^9+629137233*r^21*s^9+1084422007*r^20*s^9
             +782561712*r^19*s^9-3800067857*r^18*s^9-19462735002*r^17*s^9
             -48591662350*r^16*s^9-75032594584*r^15*s^9-69329910832*r^14*s^9
             -24021910969*r^13*s^9+28970268837*r^12*s^9+54035101472*r^11*s^9
             +48746508175*r^10*s^9+32207578494*r^9*s^9+17695847237*r^8*s^9
             +8088850161*r^7*s^9+2849935065*r^6*s^9+708365127*r^5*s^9
             +113070196*r^4*s^9+9925626*r^3*s^9+317800*r^2*s^9-11440*r^28*s^8
             -204490*r^27*s^8-1709357*r^26*s^8-8969389*r^25*s^8
             -33934426*r^24*s^8-102123068*r^23*s^8-259162496*r^22*s^8
             -543852975*r^21*s^8-806320929*r^20*s^8-230271622*r^19*s^8
             +3137841058*r^18*s^8+11340199876*r^17*s^8+22539105441*r^16*s^8
             +28038303637*r^15*s^8+18405515782*r^14*s^8-4426065275*r^13*s^8
             -26229015212*r^12*s^8-34662320741*r^11*s^8-29666722077*r^10*s^8
             -19027730522*r^9*s^8-9518313273*r^8*s^8-3678947994*r^7*s^8
             -1055043902*r^6*s^8-210471655*r^5*s^8-26317201*r^4*s^8
             -1657334*r^3*s^8-23520*r^2*s^8+8008*r^28*s^7+137774*r^27*s^7
             +1123486*r^26*s^7+5861170*r^25*s^7+22503499*r^24*s^7
             +69334578*r^23*s^7+177525817*r^22*s^7+366126215*r^21*s^7
             +536398249*r^20*s^7+302366901*r^19*s^7-954648222*r^18*s^7
             -3332247137*r^17*s^7-5238525061*r^16*s^7-3657246626*r^15*s^7
             +2929738922*r^14*s^7+11819294501*r^13*s^7+17779905469*r^12*s^7
             +17802111613*r^11*s^7+13236806356*r^10*s^7+7571948679*r^9*s^7
             +3343438302*r^8*s^7+1117338734*r^7*s^7+271064353*r^6*s^7
             +44446556*r^5*s^7+4312854*r^4*s^7+179074*r^3*s^7-4368*r^28*s^6
             -73346*r^27*s^6-590583*r^26*s^6-3080850*r^25*s^6
             -11924286*r^24*s^6-36916018*r^23*s^6-93916822*r^22*s^6
             -192930043*r^21*s^6-302741079*r^20*s^6-326159771*r^19*s^6
             -194174125*r^18*s^6-120091511*r^17*s^6-726512733*r^16*s^6
             -2593585752*r^15*s^6-5417259122*r^14*s^6-7826538676*r^13*s^6
             -8415803128*r^12*s^6-6966740703*r^11*s^6-4500244166*r^10*s^6
             -2266584953*r^9*s^6-877570739*r^8*s^6-253568508*r^7*s^6
             -51934590*r^6*s^6-6885583*r^5*s^6-490851*r^4*s^6-10878*r^3*s^6
             +1820*r^28*s^5+30170*r^27*s^5+241720*r^26*s^5+1261433*r^25*s^5
             +4880556*r^24*s^5+14997794*r^23*s^5+37737973*r^22*s^5
             +78321337*r^21*s^5+135438250*r^20*s^5+207046057*r^19*s^5
             +325864614*r^18*s^5+598059851*r^17*s^5+1154422674*r^16*s^5
             +1979419286*r^15*s^5+2782861397*r^14*s^5+3138650228*r^13*s^5
             +2828259091*r^12*s^5+2031016579*r^11*s^5+1154508812*r^10*s^5
             +512332834*r^9*s^5+173270788*r^8*s^5+42924418*r^7*s^5
             +7285772*r^6*s^5+747693*r^5*s^5+34213*r^4*s^5-560*r^28*s^4
             -9250*r^27*s^4-74045*r^26*s^4-385585*r^25*s^4-1480044*r^24*s^4
             -4485214*r^23*s^4-11194050*r^22*s^4-23856939*r^21*s^4
             -45752344*r^20*s^4-85001450*r^19*s^4-160450322*r^18*s^4
             -297709397*r^17*s^4-502366235*r^16*s^4-725782129*r^15*s^4
             -870133057*r^14*s^4-853043922*r^13*s^4-677624934*r^12*s^4
             -431973178*r^11*s^4-218003331*r^10*s^4-85321720*r^9*s^4
             -25085979*r^8*s^4-5265787*r^7*s^4-722587*r^6*s^4-54261*r^5*s^4
             -1344*r^4*s^4+120*r^28*s^3+1990*r^27*s^3+15939*r^26*s^3
             +82517*r^25*s^3+312610*r^24*s^3+934581*r^23*s^3+2344950*r^22*s^3
             +5264704*r^21*s^3+11251088*r^20*s^3+23519280*r^19*s^3
             +46784482*r^18*s^3+83916742*r^17*s^3+129812020*r^16*s^3
             +168628086*r^15*s^3+181230440*r^14*s^3+159531516*r^13*s^3
             +113900104*r^12*s^3+65142674*r^11*s^3+29325411*r^10*s^3
             +10125645*r^9*s^3+2577370*r^8*s^3+453197*r^7*s^3+48794*r^6*s^3
             +2396*r^5*s^3-16*r^28*s^2-268*r^27*s^2-2147*r^26*s^2
             -11014*r^25*s^2-41213*r^24*s^2-123449*r^23*s^2-323665*r^22*s^2
             -802397*r^21*s^2-1929550*r^20*s^2-4345834*r^19*s^2
             -8694216*r^18*s^2-14875302*r^17*s^2-21327384*r^16*s^2
             -25353396*r^15*s^2-24810404*r^14*s^2-19837924*r^13*s^2
             -12832706*r^12*s^2-6620890*r^11*s^2-2668173*r^10*s^2
             -813908*r^9*s^2-178891*r^8*s^2-26051*r^7*s^2-2131*r^6*s^2
             -63*r^5*s^2+r^28*s+17*r^27*s+136*r^26*s+693*r^25*s+2631*r^24*s
             +8519*r^23*s+26197*r^22*s+77996*r^21*s+212194*r^20*s
             +496978*r^19*s+971516*r^18*s+1567774*r^17*s+2082262*r^16*s
             +2272934*r^15*s+2033438*r^14*s+1482604*r^13*s+872525*r^12*s
             +408205*r^11*s+148308*r^10*s+40341*r^9*s+7731*r^8*s+931*r^7*s
             +53*r^6*s-r^25-19*r^24-171*r^23-969*r^22-3876*r^21-11628*r^20
             -27132*r^19-50388*r^18-75582*r^17-92378*r^16-92378*r^15
             -75582*r^14-50388*r^13-27132*r^12-11628*r^11-3876*r^10-969*r^9
             -171*r^8-19*r^7-r^6)
 /(s^3*(s-r-1)^2*(s^2-r^2*s-2*r*s-s+r^2+r)^11)


j1*j2 = r^2*(r^6*s^10-228*r^5*s^10+38*r^4*s^10+2204*r^3*s^10+3553*r^2*s^10+2432*r*s^10
             +1216*s^10-4*r^7*s^9+678*r^6*s^9+1748*r^5*s^9-5048*r^4*s^9
             -18440*r^3*s^9-18622*r^2*s^9-10872*r*s^9-5696*s^9+6*r^8*s^8
             -660*r^7*s^8-4531*r^6*s^8-2192*r^5*s^8+25870*r^4*s^8
             +47752*r^3*s^8+30595*r^2*s^8+16760*r*s^8+11072*s^8-4*r^9*s^7
             +192*r^8*s^7+3628*r^7*s^7+11224*r^6*s^7-3744*r^5*s^7
             -46748*r^4*s^7-46012*r^3*s^7-7352*r^2*s^7-6984*r*s^7-11648*s^7
             +r^10*s^6+24*r^9*s^6-830*r^8*s^6-7520*r^7*s^6-13551*r^6*s^6
             +10028*r^5*s^6+35396*r^4*s^6+1376*r^3*s^6-32867*r^2*s^6
             -9024*r*s^6+7232*s^6-6*r^10*s^5-68*r^9*s^5+1232*r^8*s^5
             +7312*r^7*s^5+7874*r^6*s^5-9160*r^5*s^5-9020*r^4*s^5
             +28624*r^3*s^5+43090*r^2*s^5+13608*r*s^5-2624*s^5+15*r^10*s^4
             +120*r^9*s^4-650*r^8*s^4-2908*r^7*s^4-567*r^6*s^4+6320*r^5*s^4
             -658*r^4*s^4-22004*r^3*s^4-25083*r^2*s^4-8024*r*s^4+448*s^4
             -20*r^10*s^3-140*r^9*s^3-176*r^8*s^3-452*r^7*s^3-2412*r^6*s^3
             -4344*r^5*s^3-272*r^4*s^3+7192*r^3*s^3+7464*r^2*s^3+2328*r*s^3
             +15*r^10*s^2+104*r^9*s^2+358*r^8*s^2+920*r^7*s^2+1794*r^6*s^2
             +2112*r^5*s^2+942*r^4*s^2-560*r^3*s^2-757*r^2*s^2-224*r*s^2
             -6*r^10*s-44*r^9*s-160*r^8*s-372*r^7*s-580*r^6*s-596*r^5*s
             -384*r^4*s-140*r^3*s-22*r^2*s+r^10+8*r^9+28*r^8+56*r^7+70*r^6
             +56*r^5+28*r^4+8*r^3+r^2)^3
 /(s^5*(s-r-1)^3*(s^2-r^2*s-2*r*s-s+r^2+r)^11)


----------------------------------------------------------------

special loci

product locus
s. lifts to union of two genus 0 curves iso to P1.
(s^2-r^2*s-2*r*s-s+r^2+r) genus 1

I10 = 0:
r. lifts to union of two genus 0 curves with no rational points.
s=1. lifts to union of two genus 0 curves with no rational points.
s-r-1. lifts to union of two genus 0 curves iso to P1.
r*s+s-r genus 0. lifts to genus 0 curve iso to P1.
(r*s^2+2*s^2-r^2*s-3*r*s-2*s+r^2+r) genus 1. lifts to genus 2 curve.
(r^2*s+r*s-s-r^2+1) genus 0. lifts to ell curve.
(s^2-r^2*s-r*s-s+r^2) genus 1. lifts to genus 3 curve.

----------

r = s: 29-isogeny. lifts to genus 2 curve

(s-r^2-2*r-1) : 41-isogeny (!!)
genus 0, lifts to a genus 3 curve

(r^3*s^2+3*r^2*s^2+4*r*s^2+s^2-2*r^3*s-4*r^2*s-2*r*s+r^3+r^2) : 50-isogeny
genus 0, param
r = -1/(t^2+1), s = -t/(t^3-t^2-1)
lifts to a genus 2 curve

(s^2-r-1) : 39-isogeny
genus 0, lifts to a genus 3 curve

(r*s+2*s-r-1): 21-isogeny
genus 0, 
lift is ell curve iso to y^2 + x*y = x^3 - 4*x - 1. conductor 21, rank 0

(r*s^3+3*s^3-r^3*s^2-5*r^2*s^2-8*r*s^2-3*s^2+2*r^3*s+6*r^2*s+3*r*s-r^3
          -r^2) : 63-isogeny 
genus 1, iso to  y^2 + x*y = x^3 + x. cond 21, rank = 0
lifts to a curve of genus 5.

r=-1 : 17-isogeny
lifts to ell curve iso to y^2 + x*y + y = x^3 - x^2 - x - 14 
conductor 17, rank 0

(s^2+r*s-r) : 32-isogeny
genus 0, lifts to ell curve  y^2 = x^3 + 4*x 
conductor 32, rank 0



==> disc121_param.txt <==
first start with just the fibers:

A6 at infinity
A5 at 0
A3 at 1

{
k2 = (g*k1*m^3+e*g*m^3-e*m^3-k1^3*m^2-e*k1^2*m^2+3*g^2*k1*m^2-g*k1*m^2+k1*m^2
               +e*g^2*m^2-e*g*m^2-3*g*k1^3*m+3*g^3*k1*m-2*g^2*k1*m+2*g*k1*m
               -e*g*m+e*m+k1^5-2*g^2*k1^3+g*k1^3-k1^3+e*k1^2+g^4*k1-g^3*k1
               +g^2*k1-e*g^2+e*g)
    /(k1*(m-1)*(m+1)^2);
}
f = -g*(2*g*m-k1^2+g^2+1)/((m-1)*(m+1));
b3 = -(k1*k2-g*k1+f*k1-e*g+e)*(k1*k2+g*k1-f*k1+e*g+e)/k1^2;
a2 = 2*k2+k1^2-g^2;
k0 = k1*e;
a11 = -(e^2*k0*k2^2+2*e^4*k2-k0^3+(f^2-e^2+a2)*k0^2+b3*e^2*k0+(-a2-1)*e^4)/(k0^2+e^2*k0);
b22 = k2*b3;
b0 = k0*b3;
b1 = -((b3^3+a11*b3^2+b22^2)*e^2-b0^2)/(2*b3*e^2)
a1 = a11 + a2;

\\ now do A5 at 0

b2 = b22 - (a2 + 1)*b3;
c0 = b3^3+(a2^2+a2+a1+1)*b3^2+((2*a2+2)*b2+2*b1)*b3+b2^2;
c1 = (a2+1)*b3^2+2*b2*b3;
c2 = b3^2;
\\ finish the A6 at infinity

c = c0 + c1*t + c2*t^2;
b = b0 + b1*t + b2*t^2 + b3*t^3;
a = (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + f^2*t;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;
dd = poldisc(p,x);

------------------------------------------------------------------

getting the first section of height
59/84 = 4 - 3/4 - 5/6 - 12/7

k2 : (g*k1*m^3+e*g*m^3-e*m^3-k1^3*m^2-e*k1^2*m^2+3*g^2*k1*m^2-g*k1*m^2+k1*m^2
               +e*g^2*m^2-e*g*m^2-3*g*k1^3*m+3*g^3*k1*m-2*g^2*k1*m+2*g*k1*m
               -e*g*m+e*m+k1^5-2*g^2*k1^3+g*k1^3-k1^3+e*k1^2+g^4*k1-g^3*k1
               +g^2*k1-e*g^2+e*g)
    /(k1*(m-1)*(m+1)^2)$
f : -g*(2*g*m-k1^2+g^2+1)/((m-1)*(m+1))$
b3 : -(k1*k2-g*k1+f*k1-e*g+e)*(k1*k2+g*k1-f*k1+e*g+e)/k1^2$
a2 : 2*k2+k1^2-g^2$
k0 : k1*e$
a11 : -(e^2*k0*k2^2+2*e^4*k2-k0^3+(f^2-e^2+a2)*k0^2+b3*e^2*k0+(-a2-1)*e^4)/(k0^2+e^2*k0)$
b22 : k2*b3$
b0 : k0*b3$
b1 : -((b3^3+a11*b3^2+b22^2)*e^2-b0^2)/(2*b3*e^2)$
a1 : a11 + a2$

b2 : b22 - (a2 + 1)*b3$
c0 : b3^3+(a2^2+a2+a1+1)*b3^2+((2*a2+2)*b2+2*b1)*b3+b2^2$
c1 : (a2+1)*b3^2+2*b2*b3$
c2 : b3^2$

c : c0 + c1*t + c2*t^2$
b : b0 + b1*t + b2*t^2 + b3*t^3$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + f^2*t$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2$

x0: -(k1-g+1)*(k1+g-1)*(2*g*m-k1^2+g^2+1)*(k1*m^2+e*m^2+2*g*k1*m-k1^3+g^2*k1-e)^2/(k1^2*(m-1)^2*(m+1)^4)$
xs: x0*t*(t-1)$

We get the new equation
e := k1*(m-k1+g)*(2*g*m-k1^2+g^2+1)/((k1-g+1)*(m-1)*(m+1));

xs1 := -(k1+g-1)*(k1+g+1)^2*(m-k1+g)^2*(2*g*m-k1^2+g^2+1)*(t-1)*t
 /((k1-g+1)*(m-1)^2*(m+1)^2);
ys1 := (k1+g-1)^2*(k1+g+1)^2*(m-k1+g)^3*(g*m-k1^2-k1+g^2)*(2*g*m-k1^2+g^2+1)/((k1-g+1)^2*(m-1)^3*(m+1)^3) * t*(t-1) * (t + (-g^2*k1 - 2*g*k1*m + k1^3 - k1)/(g^3 + g^2*k1 + g^2*m - g^2 - g*k1^2 + g*k1*m - g*k1 - g*m - k1^3 + k1));

------------------------------------------------------

now for the 2nd section of height
4 - 5/6 - 12/7

e: k1*(m-k1+g)*(2*g*m-k1^2+g^2+1)/((k1-g+1)*(m-1)*(m+1))$
k2 : (g*k1*m^3+e*g*m^3-e*m^3-k1^3*m^2-e*k1^2*m^2+3*g^2*k1*m^2-g*k1*m^2+k1*m^2
               +e*g^2*m^2-e*g*m^2-3*g*k1^3*m+3*g^3*k1*m-2*g^2*k1*m+2*g*k1*m
               -e*g*m+e*m+k1^5-2*g^2*k1^3+g*k1^3-k1^3+e*k1^2+g^4*k1-g^3*k1
               +g^2*k1-e*g^2+e*g)
    /(k1*(m-1)*(m+1)^2)$
f : -g*(2*g*m-k1^2+g^2+1)/((m-1)*(m+1))$
b3 : -(k1*k2-g*k1+f*k1-e*g+e)*(k1*k2+g*k1-f*k1+e*g+e)/k1^2$
a2 : 2*k2+k1^2-g^2$
k0 : k1*e$
a11 : -(e^2*k0*k2^2+2*e^4*k2-k0^3+(f^2-e^2+a2)*k0^2+b3*e^2*k0+(-a2-1)*e^4)/(k0^2+e^2*k0)$
b22 : k2*b3$
b0 : k0*b3$
b1 : -((b3^3+a11*b3^2+b22^2)*e^2-b0^2)/(2*b3*e^2)$
a1 : a11 + a2$

b2 : b22 - (a2 + 1)*b3$
c0 : b3^3+(a2^2+a2+a1+1)*b3^2+((2*a2+2)*b2+2*b1)*b3+b2^2$
c1 : (a2+1)*b3^2+2*b2*b3$
c2 : b3^2$

c : c0 + c1*t + c2*t^2$
b : b0 + b1*t + b2*t^2 + b3*t^3$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + f^2*t$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2$

xs: t*(x0 + x1*t)$

x1: -(k1+g-1)*(k1+g+1)^2*(m-k1+g)^2*(2*g*m-k1^2+g^2+1)/((k1-g+1)*(m-1)^2*(m+1)^2)$

complete squares starting from constant term

compute resultants with respect to x0

k1^6 + 2*k1^5*g + 2*k1^5 - 4*k1^4*m*g - k1^4*g^2 + 2*k1^4*g - k1^4 +
    k1^3*m^3 - 3*k1^3*m^2 - 8*k1^3*m*g^2 - 8*k1^3*m*g - k1^3*m -
    4*k1^3*g^3 - 4*k1^3*g^2 - 4*k1^3*g - k1^3 - k1^2*m^3*g - k1^2*m^3
    + 4*k1^2*m^2*g^2 - k1^2*m^2*g - k1^2*m^2 - 8*k1^2*m*g^2 + k1^2*m*g
    + k1^2*m - k1^2*g^4 - 4*k1^2*g^3 - 2*k1^2*g^2 - 3*k1^2*g -
    k1*m^3*g^2 + 6*k1*m^3*g - k1*m^3 + 8*k1*m^2*g^3 + 11*k1*m^2*g^2 -
    2*k1*m^2*g + 3*k1*m^2 + 8*k1*m*g^4 + 8*k1*m*g^3 + 9*k1*m*g^2 +
    2*k1*m*g + k1*m + 2*k1*g^5 + 2*k1*g^4 + 4*k1*g^3 + k1*g^2 + 4*k1*g
    - k1 + m^3*g^3 + 3*m^3*g^2 + 3*m^3*g + m^3 + 4*m^2*g^4 + 9*m^2*g^3
    + 7*m^2*g^2 + 3*m^2*g + m^2 + 4*m*g^5 + 8*m*g^4 + 7*m*g^3 +
    5*m*g^2 + m*g - m + g^6 + 2*g^5 + 3*g^4 + 3*g^3 - g

plug in k1 = h-g-1, m = m1+1 
this becomes quadratic in g.

setting disc a square we get 

m1: -h^2*(d-1)*(d+1)/(2*d^2+h^3-4*h^2+4*h-2)$
m: m1 + 1$
g: (d+h-1)*(h*d^2-h^2*d+4*h*d-4*d+h^3-5*h^2+7*h-4)/(2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3))$
k: h -g-1$

finally,
x0: (h-2)^2*(d-1)*(d+1)^2*(d-h+1)^2*(d^2-h*d-h^2+h-1)^2*(d^2+h*d-h^2+h-1)
 /(h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^3);

-------------------------------------

final result after adding in the two sections

d: rat(d)$
h: rat(h)$

g : (d+h-1)*(h*d^2-h^2*d+4*h*d-4*d+h^3-5*h^2+7*h-4)/(2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3))$
m1 : -(h^2*d^2-h^2)/(2*d^2+h^3-4*h^2+4*h-2)$
m : m1 + 1$
k1 : -g + h - 1$

e : k1*(m-k1+g)*(2*g*m-k1^2+g^2+1)/((k1-g+1)*(m-1)*(m+1))$
k2 : (g*k1*m^3+e*g*m^3-e*m^3-k1^3*m^2-e*k1^2*m^2+3*g^2*k1*m^2-g*k1*m^2+k1*m^2
               +e*g^2*m^2-e*g*m^2-3*g*k1^3*m+3*g^3*k1*m-2*g^2*k1*m+2*g*k1*m
               -e*g*m+e*m+k1^5-2*g^2*k1^3+g*k1^3-k1^3+e*k1^2+g^4*k1-g^3*k1
               +g^2*k1-e*g^2+e*g)
    /(k1*(m-1)*(m+1)^2)$

f : -g*(2*g*m-k1^2+g^2+1)/((m-1)*(m+1))$
b3 : -(k1*k2-g*k1+f*k1-e*g+e)*(k1*k2+g*k1-f*k1+e*g+e)/k1^2$
a2 : 2*k2+k1^2-g^2$
k0 : k1*e$
a11 : -(e^2*k0*k2^2+2*e^4*k2-k0^3+(f^2-e^2+a2)*k0^2+b3*e^2*k0+(-a2-1)*e^4)/(k0^2+e^2*k0)$
b22 : k2*b3$
b0 : k0*b3$
b1 : -((b3^3+a11*b3^2+b22^2)*e^2-b0^2)/(2*b3*e^2)$
a1 : a11 + a2$

b2 : b22 - (a2 + 1)*b3$
c0 : b3^3+(a2^2+a2+a1+1)*b3^2+((2*a2+2)*b2+2*b1)*b3+b2^2$
c1 : (a2+1)*b3^2+2*b2*b3$
c2 : b3^2$

c : c0 + c1*t + c2*t^2$
b : b0 + b1*t + b2*t^2 + b3*t^3$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + f^2*t$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2$


x0: -(k1-g+1)*(k1+g-1)*(2*g*m-k1^2+g^2+1)*(k1*m^2+e*m^2+2*g*k1*m-k1^3+g^2*k1-e)^2/(k1^2*(m-1)^2*(m+1)^4)$
xs1: x0*t*(t-1)$

ys1: (h-2)^2*(d-1)*(d+1)^2*(d-h+1)^4*(2*d^2+h^3-4*h^2+4*h-2)*(t-1)*t
       *(d^5*t+d^4*t+2*h*d^3*t-6*d^3*t+2*h^2*d^2*t-6*h*d^2*t+2*d^2*t+h^4*d*t
              -6*h^3*d*t+12*h^2*d*t-10*h*d*t+5*d*t+h^5*t-7*h^4*t+18*h^3*t
              -22*h^2*t+14*h*t-3*t-d^5+h*d^4-d^4+h^2*d^3+2*d^3+h^2*d^2-2*h*d^2
              +2*d^2-h^2*d-d-h^2+h-1)
 /(2*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^4)$


x1: -(k1+g-1)*(k1+g+1)^2*(m-k1+g)^2*(2*g*m-k1^2+g^2+1)/((k1-g+1)*(m-1)^2*(m+1)^2)$
x0 : (h-2)^2*(d-1)*(d+1)^2*(d-h+1)^2*(d^2-h*d-h^2+h-1)^2*(d^2+h*d-h^2+h-1)
 /(h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^3)$
xs2: t*(x0 + x1*t)$

ys2: (h-2)*(d-1)*(d+1)^2*(d-h+1)^4*t
       *(4*h^2*d^9*t^2+h^5*d^8*t^2+2*h^4*d^8*t^2-12*h^3*d^8*t^2+28*h^2*d^8*t^2
                      -h^6*d^7*t^2+4*h^5*d^7*t^2+16*h^4*d^7*t^2-48*h^3*d^7*t^2
                      +48*h^2*d^7*t^2-7*h^6*d^6*t^2+40*h^5*d^6*t^2
                      -72*h^4*d^6*t^2+64*h^3*d^6*t^2-48*h^2*d^6*t^2
                      +h^8*d^5*t^2+8*h^7*d^5*t^2-89*h^6*d^5*t^2
                      +292*h^5*d^5*t^2-480*h^4*d^5*t^2+400*h^3*d^5*t^2
                      -168*h^2*d^5*t^2+h^9*d^4*t^2-5*h^8*d^4*t^2
                      +32*h^7*d^4*t^2-135*h^6*d^4*t^2+258*h^5*d^4*t^2
                      -260*h^4*d^4*t^2+136*h^3*d^4*t^2-24*h^2*d^4*t^2
                      -8*h^9*d^3*t^2+90*h^8*d^3*t^2-400*h^7*d^3*t^2
                      +949*h^6*d^3*t^2-1364*h^5*d^3*t^2+1232*h^4*d^3*t^2
                      -656*h^3*d^3*t^2+176*h^2*d^3*t^2-h^11*d^2*t^2
                      +18*h^10*d^2*t^2-126*h^9*d^2*t^2+470*h^8*d^2*t^2
                      -1072*h^7*d^2*t^2+1603*h^6*d^2*t^2-1600*h^5*d^2*t^2
                      +1048*h^4*d^2*t^2-416*h^3*d^2*t^2+80*h^2*d^2*t^2
                      +h^12*d*t^2-6*h^11*d*t^2+96*h^9*d*t^2-395*h^8*d*t^2
                      +872*h^7*d*t^2-1243*h^6*d*t^2+1196*h^5*d*t^2
                      -768*h^4*d*t^2+304*h^3*d*t^2-60*h^2*d*t^2+h^13*t^2
                      -13*h^12*t^2+79*h^11*t^2-298*h^10*t^2+773*h^9*t^2
                      -1441*h^8*t^2+1968*h^7*t^2-1973*h^6*t^2+1429*h^5*t^2
                      -718*h^4*t^2+228*h^3*t^2-36*h^2*t^2+h^2*d^11*t
                      -4*h*d^11*t+4*d^11*t-5*h^2*d^10*t+8*h*d^10*t+4*d^10*t
                      -8*h^4*d^9*t+44*h^3*d^9*t-101*h^2*d^9*t+108*h*d^9*t
                      -36*d^9*t-2*h^5*d^8*t+8*h^4*d^8*t+8*h^3*d^8*t
                      -23*h^2*d^8*t-16*h*d^8*t-4*d^8*t+23*h^6*d^7*t
                      -158*h^5*d^7*t+496*h^4*d^7*t-848*h^3*d^7*t+826*h^2*d^7*t
                      -488*h*d^7*t+104*d^7*t-h^7*d^6*t+39*h^6*d^6*t
                      -150*h^5*d^6*t+200*h^4*d^6*t-112*h^3*d^6*t-2*h^2*d^6*t
                      +80*h*d^6*t-24*d^6*t-25*h^8*d^5*t+238*h^7*d^5*t
                      -949*h^6*d^5*t+2130*h^5*d^5*t-3120*h^4*d^5*t
                      +3144*h^3*d^5*t-2074*h^2*d^5*t+856*h*d^5*t-136*d^5*t
                      +6*h^9*d^4*t-45*h^8*d^4*t+113*h^7*d^4*t-117*h^6*d^4*t
                      +6*h^5*d^4*t+200*h^4*d^4*t-384*h^3*d^4*t+386*h^2*d^4*t
                      -224*h*d^4*t+56*d^4*t+20*h^10*d^3*t-192*h^9*d^3*t
                      +814*h^8*d^3*t-2116*h^7*d^3*t+3893*h^6*d^3*t
                      -5322*h^5*d^3*t+5424*h^4*d^3*t-4048*h^3*d^3*t
                      +2069*h^2*d^3*t-660*h*d^3*t+84*d^3*t+4*h^11*d^2*t
                      -44*h^10*d^2*t+212*h^9*d^2*t-602*h^8*d^2*t
                      +1161*h^7*d^2*t-1659*h^6*d^2*t+1854*h^5*d^2*t
                      -1672*h^4*d^2*t+1200*h^3*d^2*t-649*h^2*d^2*t+232*h*d^2*t
                      -44*d^2*t-3*h^12*d*t+30*h^11*d*t-144*h^10*d*t
                      +464*h^9*d*t-1125*h^8*d*t+2102*h^7*d*t-3031*h^6*d*t
                      +3350*h^5*d*t-2792*h^4*d*t+1708*h^3*d*t-721*h^2*d*t
                      +188*h*d*t-20*d*t-h^13*t+11*h^12*t-58*h^11*t+200*h^10*t
                      -506*h^9*t+983*h^8*t-1497*h^7*t+1801*h^6*t-1708*h^5*t
                      +1264*h^4*t-712*h^3*t+293*h^2*t-80*h*t+12*t+h^2*d^11
                      -4*h*d^11+4*d^11-2*h^3*d^10+9*h^2*d^10-12*h*d^10+4*d^10
                      -4*h^4*d^9+18*h^3*d^9-29*h^2*d^9+28*h*d^9-20*d^9
                      +8*h^5*d^8-42*h^4*d^8+84*h^3*d^8-93*h^2*d^8+68*h*d^8
                      -20*d^8+5*h^6*d^7-24*h^5*d^7+52*h^4*d^7-88*h^3*d^7
                      +106*h^2*d^7-72*h*d^7+40*d^7-8*h^7*d^6+51*h^6*d^6
                      -148*h^5*d^6+276*h^4*d^6-348*h^3*d^6+282*h^2*d^6
                      -152*h*d^6+40*d^6-4*h^8*d^5+20*h^7*d^5-47*h^6*d^5
                      +88*h^5*d^5-132*h^4*d^5+156*h^3*d^5-154*h^2*d^5+88*h*d^5
                      -40*d^5+2*h^9*d^4-18*h^8*d^4+80*h^7*d^4-225*h^6*d^4
                      +428*h^5*d^4-576*h^4*d^4+560*h^3*d^4-378*h^2*d^4
                      +168*h*d^4-40*d^4+h^10*d^3-6*h^9*d^3+20*h^8*d^3
                      -48*h^7*d^3+79*h^6*d^3-104*h^5*d^3+124*h^4*d^3
                      -120*h^3*d^3+101*h^2*d^3-52*h*d^3+20*d^3+h^10*d^2
                      -10*h^9*d^2+48*h^8*d^2-144*h^7*d^2+297*h^6*d^2
                      -444*h^5*d^2+492*h^4*d^2-402*h^3*d^2+237*h^2*d^2
                      -92*h*d^2+20*d^2-h^10*d+6*h^9*d-16*h^8*d+28*h^7*d
                      -37*h^6*d+40*h^5*d-40*h^4*d+34*h^3*d-25*h^2*d+12*h*d-4*d
                      -h^10+8*h^9-30*h^8+72*h^7-123*h^6+156*h^5-150*h^4
                      +108*h^3-57*h^2+20*h-4)
 /(2*h^3*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^5)$

check after some work that these hit the same components of the A5 and
A6 fiber, as desired.

------------------------------------

short version

c0: (h-2)^4*(d-1)^2*(d+1)^4*(d-h+1)^6*(d^2-h*d-h^2+h-1)^2
       *(2*d^2+h^3-4*h^2+4*h-2)^2
 /(4*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^6)$
c1: (h-2)^3*(d-1)^2*(d+1)^4*(d-h+1)^4*(2*d^2+h^3-4*h^2+4*h-2)^2
       *(d^3+h^2*d^2+d^2-d-h^3+h^2-1)
 /(h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^5)$
c2: (h-2)^2*(d-1)^2*(d+1)^4*(d-h+1)^4*(2*d^2+h^3-4*h^2+4*h-2)^2
 /(h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^4)$

b0: -(h-2)^3*(d-1)^2*(d+1)^4*(d-h+1)^5*(d^2-h*d-h^2+h-1)^2*(2*d^2+h^3-4*h^2+4*h-2)/(4*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^5)$
b1: (h-2)^2*(d-1)*(d+1)^2*(d-h+1)^4*(2*d^2+h^3-4*h^2+4*h-2)
       *(h*d^5-4*d^5-2*h^2*d^4+h*d^4-5*h^3*d^3+6*h^2*d^3+2*h*d^3+8*d^3
              -2*h^4*d^2+5*h^3*d^2-2*h^2*d^2+2*h*d^2+h^5*d-3*h^3*d+2*h^2*d
              -3*h*d-4*d+3*h^5-10*h^4+11*h^3-4*h^2-3*h)
 /(4*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^4)$
b2: (h-2)^2*(d-1)*(d+1)^2*(d-h+1)^2*(2*d^2+h^3-4*h^2+4*h-2)
       *(d^4+h*d^3+2*h^3*d^2+3*h*d^2-2*d^2-h^3*d+4*h^2*d-5*h*d-h^4-3*h^3+8*h^2
            -7*h+1)
 /(2*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^3)$
b3: (h-2)*(d-1)*(d+1)^2*(d-h+1)^2*(2*d^2+h^3-4*h^2+4*h-2)
 /(h*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^2)$

e: -(h-2)*(d-1)*(d+1)^2*(d-h+1)^2*(d^2-h*d-h^2+h-1)
 /(2*h*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^2)$
f: (d+1)*(d+h-1)*(2*d^2+h^3-4*h^2+4*h-2)*(h*d^2-h^2*d+4*h*d-4*d+h^3-5*h^2+7*h-4)
 /(2*h*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^2)$
a1: -(d+1)^2*(h^2*d^6-4*h*d^6+4*d^6+6*h^2*d^5-8*h*d^5-8*d^5-8*h^4*d^4+20*h^3*d^4
                 -5*h^2*d^4+4*h*d^4-4*d^4+10*h^5*d^3-24*h^4*d^3+20*h^2*d^3
                 -16*h*d^3+16*d^3-2*h^5*d^2+24*h^3*d^2-57*h^2*d^2+36*h*d^2
                 -4*d^2-4*h^6*d+6*h^5*d+8*h^4*d-26*h^2*d+24*h*d-8*d+h^8-12*h^7
                 +64*h^6-174*h^5+264*h^4-236*h^3+125*h^2-36*h+4)
 /(4*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^2)$
a2: -(h*d^4-2*d^4+h*d^3+h^4*d^2-2*h^3*d^2+h^2*d^2-3*h*d^2+4*d^2-h^4*d+6*h^3*d
       -12*h^2*d+7*h*d-3*h^4+12*h^3-17*h^2+10*h-2)
 /(h*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3))$


c : c0 + c1*t + c2*t^2$
b : b0 + b1*t + b2*t^2 + b3*t^3$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + f^2*t$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2$

now normalize

la: (d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)$
p: ev(p, t= t/la, x = x/la^4)*la^12$

---------------------------------------------------------

change of coords suggested by branch locus

r: rat(r)$
s: rat(s)$

d: (2-s+r)/(s-r)$
h: 2*s/(s-r)$

c0: (h-2)^4*(d-1)^2*(d+1)^4*(d-h+1)^6*(d^2-h*d-h^2+h-1)^2
       *(2*d^2+h^3-4*h^2+4*h-2)^2
 /(4*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^6)$
c1: (h-2)^3*(d-1)^2*(d+1)^4*(d-h+1)^4*(2*d^2+h^3-4*h^2+4*h-2)^2
       *(d^3+h^2*d^2+d^2-d-h^3+h^2-1)
 /(h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^5)$
c2: (h-2)^2*(d-1)^2*(d+1)^4*(d-h+1)^4*(2*d^2+h^3-4*h^2+4*h-2)^2
 /(h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^4)$

b0: -(h-2)^3*(d-1)^2*(d+1)^4*(d-h+1)^5*(d^2-h*d-h^2+h-1)^2*(2*d^2+h^3-4*h^2+4*h-2)/(4*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^5)$
b1: (h-2)^2*(d-1)*(d+1)^2*(d-h+1)^4*(2*d^2+h^3-4*h^2+4*h-2)
       *(h*d^5-4*d^5-2*h^2*d^4+h*d^4-5*h^3*d^3+6*h^2*d^3+2*h*d^3+8*d^3
              -2*h^4*d^2+5*h^3*d^2-2*h^2*d^2+2*h*d^2+h^5*d-3*h^3*d+2*h^2*d
              -3*h*d-4*d+3*h^5-10*h^4+11*h^3-4*h^2-3*h)
 /(4*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^4)$
b2: (h-2)^2*(d-1)*(d+1)^2*(d-h+1)^2*(2*d^2+h^3-4*h^2+4*h-2)
       *(d^4+h*d^3+2*h^3*d^2+3*h*d^2-2*d^2-h^3*d+4*h^2*d-5*h*d-h^4-3*h^3+8*h^2
            -7*h+1)
 /(2*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^3)$
b3: (h-2)*(d-1)*(d+1)^2*(d-h+1)^2*(2*d^2+h^3-4*h^2+4*h-2)
 /(h*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^2)$

e: -(h-2)*(d-1)*(d+1)^2*(d-h+1)^2*(d^2-h*d-h^2+h-1)
 /(2*h*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^2)$
f: (d+1)*(d+h-1)*(2*d^2+h^3-4*h^2+4*h-2)*(h*d^2-h^2*d+4*h*d-4*d+h^3-5*h^2+7*h-4)
 /(2*h*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^2)$
a1: -(d+1)^2*(h^2*d^6-4*h*d^6+4*d^6+6*h^2*d^5-8*h*d^5-8*d^5-8*h^4*d^4+20*h^3*d^4
                 -5*h^2*d^4+4*h*d^4-4*d^4+10*h^5*d^3-24*h^4*d^3+20*h^2*d^3
                 -16*h*d^3+16*d^3-2*h^5*d^2+24*h^3*d^2-57*h^2*d^2+36*h*d^2
                 -4*d^2-4*h^6*d+6*h^5*d+8*h^4*d-26*h^2*d+24*h*d-8*d+h^8-12*h^7
                 +64*h^6-174*h^5+264*h^4-236*h^3+125*h^2-36*h+4)
 /(4*h^2*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)^2)$
a2: -(h*d^4-2*d^4+h*d^3+h^4*d^2-2*h^3*d^2+h^2*d^2-3*h*d^2+4*d^2-h^4*d+6*h^3*d
       -12*h^2*d+7*h*d-3*h^4+12*h^3-17*h^2+10*h-2)
 /(h*(d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3))$


c : c0 + c1*t + c2*t^2$
b : b0 + b1*t + b2*t^2 + b3*t^3$
a : (1-t)*(e^2 + a1*t + a2*t^2 - t^3) + f^2*t$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2$

la: (d^3-h*d^2+3*d^2-d+h^3-4*h^2+5*h-3)$
p: ev(p, t= t/la, x = x/la^4)*la^12$

p: ev(p,t=t/(s-r)^3)$
p: ev(p,x=x/(s-r)^14)*(s-r)^42$

----------------------------------------

final short version

a:  (s-r)^2 * t^4 
 -16*r*(r*s^4+3*s^4-2*r^2*s^3-5*r*s^3-4*s^3+r^3*s^2+4*r^2*s^2+5*r*s^2+2*s^2
          -2*r^3*s-4*r^2*s-4*r*s-s+r^3+2*r^2+r)/s * t^3
 + 64*r*(s-1)^2*(r^3*s^4+6*r^2*s^4+7*r*s^4+4*s^4-2*r^4*s^3-8*r^3*s^3-12*r^2*s^3-10*r*s^3
           -6*s^3+r^5*s^2+4*r^4*s^2+7*r^3*s^2+6*r^2*s^2+5*r*s^2+2*s^2-2*r^5*s
           -6*r^4*s-10*r^3*s-10*r^2*s-4*r*s+r^5+4*r^4+6*r^3+4*r^2+r)/s^2 * t^2
-1024*r*(s-1)^2*(s-r-1)*(r^3*s^4+5*r^2*s^4+4*r*s^4-2*s^4-r^4*s^3-5*r^3*s^3-8*r^2*s^3+r*s^3+4*s^3
              +r^4*s^2-8*r^2*s^2-10*r*s^2-2*s^2+r^4*s+7*r^3*s+12*r^2*s+6*r*s
              -r^4-3*r^3-3*r^2-r)/s^2 * t
 + 4096*r^2*(s-1)^4*(s-r-1)^2*(r*s+2*s-r-1)^2/s^2 $

b: 512*t^2*r*(s-1)^2*(s-r-1)*(s^2-r^2*s-2*r*s-s+r^2+r)*(t - 8*(r^2*s+r*s-s-r^2+1))*( s*(s-r)^2 * t^3  
 - 8*r*(2*r*s^4+5*s^4-3*r^2*s^3-7*r*s^3-5*s^3+r^3*s^2+4*r^2*s^2+3*r*s^2+s^2-2*r^3*s
          -3*r^2*s-3*r*s-s+r^3+2*r^2+r) * t^2
  + 64*r*(s-1)^2*(r^3*s^3+5*r^2*s^3+5*r*s^3-r^4*s^2-4*r^3*s^2-5*r^2*s^2+r*s^2+s^2-3*r^3*s
            -10*r^2*s-8*r*s-s+r^4+4*r^3+5*r^2+2*r) * t
 - 512*r^2*(s-1)^3*(s-r-1)*(r*s+2*s-r-1)^2 )/s^2$

c: 65536*t^4*r^2*(s-1)^4*(s-r-1)^2*(s^2-r^2*s-2*r*s-s+r^2+r)^2*(t - 8*(r^2*s+r*s-s-r^2+1))^2*
 ( (s-r)^2 * t^2 -16*r*(r*s^3+2*s^3-r^2*s^2-2*r*s^2-s^2-2*r*s-s+r^2+r)*t
  + 64*r^2*(s-1)^2*(r*s+2*s-r-1)^2 )/s^2$

p: x^3 + a*x^2 + b*x + c$

xs1: 256*t*r*(s-1)^2*(s-r-1)*(8*r^2*s+8*r*s-8*s-8*r^2-t+8)*(s^2-r^2*s-2*r*s-s+r^2+r)/s$

ys1: 2048*t*r^2*(s-1)^4*(s-r-1)*(8*r^2*s+8*r*s-8*s-8*r^2-t+8)
    *(s^2-r^2*s-2*r*s-s+r^2+r)
    *(8*r*s^2+16*s^2-8*r^2*s-32*r*s+t*s-24*s-t*r^2+8*r^2-2*t*r+16*r-t+8)
 /s^2$

xs2: 256*t*r*(s-1)^2*(s-r-1)
   *(8*r^3*s^4+32*r^2*s^4+32*r*s^4-16*r^3*s^3-48*r^2*s^3-32*r*s^3-t*s^3
              -8*r^4*s^2-32*r^3*s^2+t*r^2*s^2-48*r^2*s^2+2*t*r*s^2-24*r*s^2
              +t*s^2+16*r^4*s+64*r^3*s-t*r^2*s+80*r^2*s-t*r*s+32*r*s-8*r^4
              -24*r^3-24*r^2-8*r)
 /s^2$ 

ys2: 2048*t*r*(s-1)^4*(s-r-1)
    *(64*r^5*s^6+384*r^4*s^6+768*r^3*s^6+512*r^2*s^6-64*r^6*s^5+8*t*r^5*s^5
                -640*r^5*s^5+48*t*r^4*s^5-2112*r^4*s^5+104*t*r^3*s^5
                -2816*r^3*s^5+80*t*r^2*s^5-1280*r^2*s^5+128*r^6*s^4
                -8*t*r^5*s^4+896*r^5*s^4-32*t*r^4*s^4+2112*r^4*s^4-t^2*r^3*s^4
                -24*t*r^3*s^4+1984*r^3*s^4-3*t^2*r^2*s^4+48*t*r^2*s^4
                +640*r^2*s^4-4*t^2*r*s^4+48*t*r*s^4-t^2*s^4+64*r^7*s^3
                -8*t*r^6*s^3+512*r^6*s^3-72*t*r^5*s^3+1728*r^5*s^3
                -248*t*r^4*s^3+3008*r^4*s^3+2*t^2*r^3*s^3-400*t*r^3*s^3
                +2560*r^3*s^3+4*t^2*r^2*s^3-288*t*r^2*s^3+832*r^2*s^3
                +2*t^2*r*s^3-72*t*r*s^3-8*t*r^7*s^2-192*r^7*s^2-40*t*r^6*s^2
                -1472*r^6*s^2-32*t*r^5*s^2-4352*r^5*s^2+120*t*r^4*s^2
                -6144*r^4*s^2-t^2*r^3*s^2+240*t*r^3*s^2-4160*r^3*s^2
                -t^2*r^2*s^2+144*t*r^2*s^2-1088*r^2*s^2+24*t*r*s^2+16*t*r^7*s
                +192*r^7*s+88*t*r^6*s+1216*r^6*s+176*t*r^5*s+2944*r^5*s
                +160*t*r^4*s+3456*r^4*s+64*t*r^3*s+1984*r^3*s+8*t*r^2*s
                +448*r^2*s-8*t*r^7-64*r^7-40*t*r^6-320*r^6-80*t*r^5-640*r^5
                -80*t*r^4-640*r^4-40*t*r^3-320*r^3-8*t*r^2-64*r^2)/s^3$


==> disc16.txt <==

start from E7 D8 <2>, 2 = 4 - 2.
2-nbr to E8 E7

------------------------------------

E7 at infty, D8 at 0

h = 2*s
a0 = 2*r + h^2/4
g = 1
\\ g has wt 1
k = (h^4-8*a0*g^2*h^2+16*a0^2*g^4)/(64*a0*g^4)
b1 = -(h^3-4*a0*g^2*h+8*a0*g^4)/(8*a0*g^2)
xs = t^3*(-h + g^2*t)
\\ now for section
c0 = h*k;
b0 = h + k;
a1 = 1
\\ scale a1 = 1
c = c0*a0; 
b = a0*(b0 + b1*t);
a = a0*(1 + a1*t);
p = x^3 + t*a*x^2 + b*t^4*x + c*t^7;
dd = poldisc(p,x);
dd = dd/t^10;

p = x^3 + ((s^2 + 2*r)*t^2 + (s^2 + 2*r)*t)*x^2 + ((-s^2 + 2*r*s - 2*r)*t^5 + (2*s^3 + 4*r*s + r^2)*t^4)*x + 2*r^2*s*t^7

xs = -2*t^3*s + t^4

ell param:

w = (x + r^2/(s^2+2*r)*t^3)/t^4

q = subst(p,x,w*t^4 -r^2/(s^2+2*r)*t^3)/t^8;
q = subst(q,t,x);
q = subst(q,w,t);
q = subst(q,x,x/(s^2+2*r))*(s^2+2*r)^4;
read("jacobians");

p = jac2(q);
p = subst(p,t,t/(s^2 + 2*r));

{
S = [ -r^2*(s^2-2*r*s+2*r)/16  * t^3 ,
     -(s^4+24*s^3+4*r*s^2+48*r*s+r^2)/48 * t^4 ,
 (3*s^6-12*r*s^5+13*r^2*s^4+18*r*s^4-2*r^3*s^3-48*r^2*s^3+28*r^3*s^2+36*r^2*s^2
      +2*r^4*s-48*r^3*s+4*r^4+24*r^3)/192  * t^5 ,
  (s^2+2*r)*(2*s^4-144*s^3+8*r*s^2-54*s^2-180*r*s-r^2-108*r)/1728  *  t^6 ,
  (s^2+2*r)/64  *  t^7
   ];
}

this has E8 E7.

double cover defining HMS

z^2 = 2*s*(s^2-2*r*s+2*r)*(2*s^5-4*r*s^4-27*s^4+76*r*s^3-32*r^2*s^2-108*r*s^2+144*r^2*s-64*r^3 -108*r^2)

quartic in r, rational ell surface over P1(s). 
(section is apparent from the factorization)

rational parametrization?

(sequence of substitutions
r=r*s
r = 1/r
s = 1/s
r=r+2-2*s
s=s*r
s=s*(r+2) )

net effect
r = -1/(e*(e+2)^2*f*(2*e*f-1))
s = 1/(e*(e+2)*f)
z = w/(e^3*(e+2)^5*f^4*(2*e*f-1)^2)

w^2 = (108*e^3+160*e^2-144*e)*f^2+(-54*e^2-88*e+8)*f+4
(denom is a square, so absorb into z)

set equal to (2 + d*f)^2 and solve for f

f = 2*(27*e^2+44*e+2*d-4)/(108*e^3+160*e^2-144*e-d^2)
w = 2*(108*e^3+27*d*e^2+160*e^2+44*d*e-144*e+d^2-4*d)
   /(108*e^3+160*e^2-144*e-d^2)

so 
r = -(108*e^3+160*e^2-144*e-d^2)^2/
    (2*e*(e+2)^2*(16*e^2+8*d*e+128*e+d^2)*(27*e^2+44*e+2*d-4))

s = (108*e^3+160*e^2-144*e-d^2)/(2*e*(e+2)*(27*e^2+44*e+2*d-4))
z = (108*e^3+160*e^2-144*e-d^2)^5*(108*e^3+27*d*e^2+160*e^2+44*d*e-144*e+d^2-4*d)/(8*e^3*(e+2)^5*(16*e^2+8*d*e+128*e+d^2)^2*(27*e^2+44*e+2*d-4)^4)

----------------------------

comparison with Bolza's formulas:

m = (4*e+d+16)*(12*e+3*d-16)/(3*(16*e^2+8*d*e+128*e+d^2))
n = (4*e+d+16)^2/(16*e^2+8*d*e+128*e+d^2)

inverse

d = 8*(7*n^2+18*m*n-16*n-9*m^2)/(9*(n-m)^2)
e = -2*(n^2+6*m*n-16*n+9*m^2)/(9*(n-m)^2)

homogeneous version
d = 8*(7*n^2+18*l*m*n-16*l^3*n-9*l^2*m^2)/(9*(n-l*m)^2)
e = -2*(n^2+6*l*m*n-16*l^3*n+9*l^2*m^2)/(9*(n-l*m)^2)


----------------------------

j invariants

j1 + j2 = 128*(4*s^11-8*r*s^10-63*s^10+200*r*s^9+184*s^9-128*r^2*s^8-1144*r*s^8
           +1792*r^2*s^7+1392*r*s^7-768*r^3*s^6-5372*r^2*s^6+5888*r^3*s^5
           +3936*r^2*s^5-2048*r^4*s^4-9840*r^3*s^4+7168*r^4*s^3+4928*r^3*s^3
           -2048*r^5*s^2-6464*r^4*s^2+2048*r^5*s+2304*r^4*s-256*r^5)
 /(s^2+2*r)^4;

j1*j2 = 4096*(s^4+24*s^3-56*r*s^2+48*r*s+16*r^2)^3/(s^2+2*r)^4;

over HMS, we solve the quadratic equation to get the roots

j1 = 16*(1080*e^3+108*d*e^2-976*e^2-32*d*e-96*e-d^2)^3
   /(e^2*(16*e^2+8*d*e+128*e+d^2)*(27*e^2+44*e+2*d-4)^3),

j2 = 16*(24*e^3-12*d*e^2-16*e^2-16*d*e-96*e-d^2)^3
   /(e^2*(e+2)^4*(16*e^2+8*d*e+128*e+d^2)*(27*e^2+44*e+2*d-4))


--------------------------

special loci

product locus
r = 0, z^2 = 4*s^2 - 54*s
r = s^2/(2*s-2): also part of branch locus

I10 = 0:
r = -s^2/2, z = 2*s^5


(2*s^3+4*r*s-r^2) = 0: param by s = t*(t-4)/2, r = t^2*(t-4)/2, get z^2 =
quad in t up to squares. conic with section.
param t = -(v^2+171)/(4*(v-5)), so 
r = -(v^2+171)^2*(v^2+16*v+91)/(128*(v-5)^3), 
s = (v^2+171)*(v^2+16*v+91)/(32*(v-5)^2)
7-isogenous.

s = 0 : part of branch locus (so j1 = j2)

(s^5-r*s^4-s^4+2*r*s^3-4*r*s^2-4*r^2) = 0. genus 0 on Humbert surf
param r = (-2+2*t+t^2)^2/t^4/(t-1), s = (-2+2*t+t^2)/t/(t-1)
plugging in to z^2 gives conic with point
t = -2*(2*u-1)/(u^2+2), which gives 
r = -(u^2+2)*(u^4+4*u^3-6*u^2+16*u-2)^2/(4*u*(u+4)*(2*u-1)^4)
s = -(u^4+4*u^3-6*u^2+16*u-2)/(u*(u+4)*(2*u-1))
3-isogenous

(2*s^5-4*r*s^4-27*s^4+76*r*s^3-32*r^2*s^2-108*r*s^2+144*r^2*s-64*r^3
-108*r^2): part of branch locus. genus 0. (so j1 = j2)
param 
r = 27/8*(t-1)*(3*t^2+10*t-1)^2/(3*t-1)^4, 
s = 9/4*(t+1)*(3*t^2+10*t-1)/(3*t-1)^2


s = 9. gives a genus 0 curve. param
r = 27*(u^2+4*u+6)/(2*(u^2-2)), s = 9.
non-modular

s = 63/8 gives a genus 0 curve. param
r = -81*(5*u^2+343)/(16*(u^2-385))
non-modular



==> disc25.txt <==
D9 A6 <25/28>
with 25/28 = 4 - 9/4 - 6/7
go to E8 A7 <7/8> then E8 E7

x(section) = 0 

\\ weights: b0 has wt 1 so set 

\\ to simplify use

h = s-r;
k = (s+r-1)/2;
b0 = 1;
{
a2 = (16*k^4-32*b0^2*k^3-8*h^2*k^2+16*b0^2*h*k^2-24*b0^4*k^2+8*b0^2*h^2*k
             +16*b0^4*h*k+8*b0^6*k+h^4-4*b0^2*h^3-2*b0^4*h^2+4*b0^6*h+5*b0^8)
    /(16*b0^6);
}
a1 = (h^2-4*k^2+5*b0^4)/(2*b0^3);
b1 = k + a1*b0/2;
a3 = (2*b1+3*b0^2-2*a1*b0)*(4*b1+10*b0^2-8*a1*b0-4*a2+a1^2)/(8*b0);
b2 = -((8*b0-4*a1)*b1+8*b0^3-10*a1*b0^2+(3*a1^2-4*a2)*b0)/8;
c1 = (2*b1+b0^2-a1*b0)/2;
c0 = b0;
a0 = 1;
c = (c0 + c1*t)^2;
b = b0 + b1*t + b2*t^2;
a = a0 + a1*t + a2*t^2 + a3*t^3;
p = x^3 + a*x^2 + 2*b*t*x + c*t^2;
\\ dd = poldisc(p,x);

p: x^3 + (r^2*(2*r-1)*s^2*t^3+(4*r^2*s^2-4*r*s^2+s^2-12*r^2*s+10*r*s+r^2)/4*t^2
       -(2*r*s-s-r-2)*t + 1)*x^2 + 
    t*( -(2*r*s^2-s^2+6*r^2*s-6*r*s-r^2)/2*t^2 -(2*r*s-2*s-2*r-1)*t + 2)*x
   + t^2*(s*t+r*t+2)^2/4


q: ev(p,x=x/u^4,t=1/u)*u^12;

q: ev(q,x=w*u^4)/u^8;
q: ev(q,u=x);

q = w^2*(w+1)*x^4  -w*( ((2*r-1)*s-r-2)*w-2 )*x^3 
 +((4*r^2*s^2-4*r*s^2+s^2-12*r^2*s+10*r*s+r^2)/4*w^2-(2*r*s-2*s-2*r-1)*w+1)*x^2
 + (r^2*(2*r-1)*s^2*w^2-(2*r*s^2-s^2+6*r^2*s-6*r*s-r^2)/2*w+(s+r))*x
 + (r+s)^2/4;

p = jac2(q);
p = subst(p,w,t);
p = subst(p,x,x+1/12);
p = subst(p,x,x-t*(2*d*e+e+d-1)/12);
p = subst(p,x,x+t^2*(4*d^2*e^2-4*d*e^2+e^2+12*d^2*e-14*d*e+d^2)/48);
p = subst(p,x,x+t^3*d^3*e/4);

we now have E8 A7 
Weierstrass equation

y^2 = p = x^3 + ( 3*r^3*s/4*t^3 + (4*r^2*s^2-4*r*s^2+s^2+12*r^2*s-14*r*s+r^2)/16*t^2 -(2*r*s+s+r-1)/4*t + 1/4)*x^2 
   + t^4*( 3*r^6*s^2/16*t^2 + r^3*s*(4*r^2*s^2-4*r*s^2+s^2+12*r^2*s-14*r*s+r^2)/32*t -r*s*(4*r^2*s^2-4*r*s^2+s^2+2*r^3*s+r^2*s+r^3-r^2)/16)*x
   + t^8*( r^9*s^3/64 *t + r^6*s^2*(4*r^2*s^2-4*r*s^2+s^2+12*r^2*s-14*r*s+r^2)/256) 


q = subst(p,x,w*t^4)/t^8;
q = subst(q,t,x);
p = jac2(q);
p = subst(p,w,t);
p = subst(subst(p,x,x/u^4),t,1/u)*u^12;
p = subst(p,u,t);
p = subst(p,t,t*4);

{
S = [ -4 * t^3,
 
    -(16*r^4*s^4-32*r^3*s^4+24*r^2*s^4-8*r*s^4+s^4+96*r^4*s^3-976*r^3*s^3
            +904*r^2*s^3-220*r*s^3+56*r^4*s^2-392*r^3*s^2+198*r^2*s^2-24*r^4*s
            +20*r^3*s+r^4)/48  * t^4 ,
 
    (4*r^2*s^2+20*r*s^2+s^2-12*r^2*s+22*r*s-6*s+r^2-6*r+3)/3 * t^5,
 
   (64*r^6*s^6-192*r^5*s^6+240*r^4*s^6-160*r^3*s^6+60*r^2*s^6-12*r*s^6+s^6
           +576*r^6*s^5+7392*r^5*s^5-16224*r^4*s^5+12528*r^3*s^5-4236*r^2*s^5
           +534*r*s^5+1200*r^6*s^4+22080*r^5*s^4-52872*r^4*s^4+35712*r^3*s^4
           -7473*r^2*s^4-2640*r^5*s^3+5808*r^4*s^3-2180*r^3*s^3+300*r^6*s^2
           +780*r^5*s^2-417*r^4*s^2-36*r^6*s+30*r^5*s+r^6)/864  *  t^6,

    -r^7*(2*r-1)^2*s^5 * t^7 
   ];
}


double cover is 

z^2 = (16*r^2*s^4-16*r*s^4+4*s^4+176*r^2*s^3+176*r*s^3-4*s^3+476*r^2*s^2-144*r*s^2 +s^2-44*r^2*s+34*r*s+r^2)


r = 0 gives a square, so conic bundle with section. 
Set z = (r*m + s*(2*s-1)) and solve for r to get 

r = -2*s*(2*s*m-m+8*s^3-88*s^2+72*s-17)/((m-4*s^2-22*s+1)*(m+4*s^2+22*s-1))

z = -s*(2*s*m^2-m^2+16*s^3*m-176*s^2*m+144*s*m-34*m+32*s^5+336*s^4+776*s^3-564*s^2 +46*s-1)/((m-4*s^2-22*s+1)*(m+4*s^2+22*s-1))

-------------

magaard-shaska-volklein

 64*v^2*(u-4*v+1)^2*w^2 + 
(-4*v*(-272*v^2*u-20*v*u^2+2592*v^3-4672*v^2+4*u^3+16*v^3*u^2-15*v*u^4
 -96*v^2*u^2+24*v^2*u^3+2*u^5-12*u^4+92*v*u^3+576*v*u-128*v^4-288*v^3*u) )*w
+ (u^2+4*v*u+4*v^2-48*v)^3


disc with resp to w gives

-(v+2*u-16)*(16*v^2-u^2*v+36*u*v+108*v-2*u^3)

up to squares

u1 = h
v1 = -8*(u1-1)*(3*u1+2)/((u1-g)*(u1+g))
u = u1*(v1+25) - 18
v = v1 + 16 - 2*u 

full parametrization

u = (h^3-10*h^2-25*g^2*h+16*h+18*g^2)/((h-g)*(h+g))
v = -2*(h^3-6*h^2-25*g^2*h+12*h+26*g^2-8)/((h-g)*(h+g))
w = (h-5*g+4)*(h+5*g+4)^2*(3*h^2-15*g*h-10*h+14*g+8)^3
   /(16*(h-1)*(h-g)^2*(3*h-15*g-8)^2*(h^3-6*h^2-25*g^2*h+12*h+26*g^2-8))

something seems wrong: g,h seem to be parameters on the HMS rather
than the Humbert surface. (I think their L5 is the moduli space of
(C,E), hence the HMS. They did not mod out by E1 <-> E2)

what's the involution for which the quotient is the Humbert surface?
try to get it from using our coords (where it is z -> -z)

involution: (g,h) -> (g1,h1)

g1 = (9*h^5-126*g*h^4-16*h^4+540*g^2*h^3+210*g*h^3-96*h^3-450*g^3*h^2
            -850*g^2*h^2+228*g*h^2+336*h^2-1125*g^4*h+750*g^3*h+1280*g^2*h
            -392*g*h-400*h+1250*g^4-100*g^3-920*g^2+80*g+192)
    /(2*(h-5*g-6)*(h-g)
       *(3*h^3-30*g*h^2+5*h^2+75*g^2*h-5*g*h-44*h-100*g^2+10*g+36))

h1 = (9*h^4-81*g*h^3-14*h^3+135*g^2*h^2+50*g*h^2-12*h^2+225*g^3*h+110*g^2*h
            -52*g*h-40*h-50*g^3-120*g^2+8*g+32)
    /(2*(h-g)*(3*h^3-30*g*h^2+5*h^2+75*g^2*h-5*g*h-44*h-100*g^2+10*g+36))

next, write in terms of u,v,w

u1 = 8*(v-2)*v*(4*v-u-1)*(9*v+32)/((4*v-u+2)*(4*u*v-16*v-u^2)*(v^2+2*u*v+16*v-64))*w -2*(4*u*v^5-52*v^5+15*u^2*v^4-32*u*v^4+248*v^4+12*u^3*v^3-37*u^2*v^3
           -1116*u*v^3+3536*v^3-4*u^4*v^2+3*u^3*v^2-271*u^2*v^2+4400*u*v^2
           -15488*v^2+u^4*v+137*u^3*v-1096*u^2*v+3584*u*v-32*u^3)
 /((4*v-u+2)*(4*u*v-16*v-u^2)*(v^2+2*u*v+16*v-64))

v1 = v

w1 = -(4*v-u-1)*(4*v^8+7*u*v^7-650*v^7-2*u^2*v^6-342*u*v^6+26244*v^6-48*u^2*v^5
               +12900*u*v^5-364132*v^5+96*u^3*v^4-2952*u^2*v^4-230344*u*v^4
               +1471808*v^4-16*u^4*v^3-512*u^3*v^3+73088*u^2*v^3
               +1271296*u*v^3-2671360*v^3+1536*u^3*v^2-380928*u^2*v^2
               -2789376*u*v^2+2940928*v^2+737280*u^2*v+2228224*u*v-2097152*v
               -524288*u^2)
 /((v-2)*(4*v-u+2)*(4*u*v-16*v-u^2)*(v^2+2*u*v+16*v-64)^3) * w 
  -(16*v^11-68*u*v^10-2408*v^10+64*u^2*v^9+3088*u*v^9+116816*v^9+148*u^3*v^8
       +3924*u^2*v^8-1584*u*v^8-2621776*v^8-440*u^4*v^7-15572*u^3*v^7
       -200112*u^2*v^7-1358776*u*v^7+30462560*v^7+484*u^5*v^6+17191*u^4*v^6
       +285497*u^3*v^6+2397182*u^2*v^6+19606624*u*v^6-185771776*v^6
       -272*u^6*v^5-8928*u^5*v^5-166566*u^4*v^5-2072054*u^3*v^5
       -12553200*u^2*v^5-115447296*u*v^5+561707008*v^5+76*u^7*v^4
       +2176*u^6*v^4+52656*u^5*v^4+799516*u^4*v^4+8402752*u^3*v^4
       +34836864*u^2*v^4+332535808*u*v^4-841662464*v^4-8*u^8*v^3-200*u^7*v^3
       -9472*u^6*v^3-161600*u^5*v^3-2054272*u^4*v^3-19985792*u^3*v^3
       -58059776*u^2*v^3-423821312*u*v^3+524288000*v^3+768*u^7*v^2
       +13056*u^6*v^2+325632*u^5*v^2+2955264*u^4*v^2+25120768*u^3*v^2
       +49545216*u^2*v^2+150994944*u*v^2-24576*u^6*v-221184*u^5*v
       -2883584*u^4*v-11534336*u^3*v+262144*u^5)
 /(4*(v-2)*v*(4*v-u+2)*(4*u*v-16*v-u^2)*(v^2+2*u*v+16*v-64)^3)


----------------------------------

match Igusa-Clebsch invts to translate between coordinates

r = (h-g)*(h+g)/(2*(h-1)*(h^2-4*h-25*g^2+8))
s = (h+g)*(3*h-15*g-8)/(4*(h^2-3*g*h-10*g^2-2*g+4))

solving back : resultant gives quadratic equation for h, discriminant 
is exactly the branch locus.

plug into equation for branch locus and choose a square root

z = (h-5*g+4)*(h+g)*(h+5*g+4)*(3*h+2)
              *(h^3-11*g*h^2+35*g^2*h+12*g*h-12*h-25*g^3-60*g^2+4*g+16)
   /(8*(h-1)*(h^2-4*h-25*g^2+8)*(h^2-3*g*h-10*g^2-2*g+4)^2)

m = (73*h^5-571*g*h^4-208*h^4+310*g^2*h^3+644*g*h^3+312*h^3+3350*g^3*h^2
       +2220*g^2*h^2-856*g*h^2-768*h^2+625*g^4*h-1700*g^3*h-2120*g^2*h+64*g*h
       +192*h+3125*g^5+2500*g^4-5400*g^3-4160*g^2+1344*g+1024)
 /(4*(h-g)*(h^2-3*g*h-10*g^2-2*g+4)^2)

inverse

g = (s*m^2+8*s^3*m-68*s^2*m+2*s*m+8*m+16*s^5-272*s^4+1228*s^3-212*s^2-127*s
           -8)/((m+4*s^2-28*s-1)*(2*s*m-m+8*s^3-88*s^2+72*s-17))

h = (s*m^2+8*s^3*m-124*s^2*m+74*s*m-8*m+16*s^5-496*s^4+3484*s^3-3036*s^2
           +649*s+8)
   /((m+4*s^2-28*s-1)*(2*s*m-m+8*s^3-88*s^2+72*s-17))

--------------------------

ell curves

j1 + j2 = (1024*r^9*s^10-4608*r^8*s^10+9216*r^7*s^10-10752*r^6*s^10+8064*r^5*s^10
              -4032*r^4*s^10+1344*r^3*s^10-288*r^2*s^10+36*r*s^10-2*s^10
              +28160*r^9*s^9-87808*r^8*s^9+110080*r^7*s^9-66304*r^6*s^9
              +13888*r^5*s^9+5600*r^4*s^9-4256*r^3*s^9+1040*r^2*s^9-98*r*s^9
              +s^9+308480*r^9*s^8-661248*r^8*s^8+516992*r^7*s^8-163520*r^6*s^8
              +13440*r^5*s^8-3920*r^4*s^8+4424*r^3*s^8-996*r^2*s^8+35*r*s^8
              +1675520*r^9*s^7-2645568*r^8*s^7+1445472*r^7*s^7-295120*r^6*s^7
              +9240*r^5*s^7+2640*r^4*s^7-936*r^3*s^7+174*r^2*s^7
              +4453440*r^9*s^6-6382528*r^8*s^6+3109840*r^7*s^6-534920*r^6*s^6
              +2200*r^5*s^6+6566*r^4*s^6-1464*r^3*s^6+4312352*r^9*s^5
              -7582992*r^8*s^5+4972184*r^7*s^5-1458968*r^6*s^5+173796*r^5*s^5
              -4823*r^4*s^5-1113360*r^9*s^4+1891608*r^8*s^4-1179920*r^7*s^4
              +318864*r^6*s^4-31878*r^5*s^4+104720*r^9*s^3-157352*r^8*s^3
              +80328*r^7*s^3-14280*r^6*s^3-4820*r^9*s^2+5568*r^8*s^2
              -1692*r^7*s^2+110*r^9*s-72*r^8*s-r^9)/(r^3*(2*r-1)*s^6)

j1*j2 = -(16*r^4*s^4-32*r^3*s^4+24*r^2*s^4-8*r*s^4+s^4-1824*r^4*s^3+1904*r^3*s^3
            -536*r^2*s^3+20*r*s^3+1976*r^4*s^2-1352*r^3*s^2+198*r^2*s^2
            +456*r^4*s-220*r^3*s+r^4)^3/(r^5*(2*r-1)^2*s^7)

checked that disc gives the same double cover as branch locus

j1 =  -(m^4+16*s^2*m^3-8*s*m^3+20*m^3+96*s^4*m^2-8288*s^3*m^2+10632*s^2*m^2
          -5304*s*m^2+1014*m^2+256*s^6*m-65920*s^5*m+116864*s^4*m-104416*s^3*m
          +49824*s^2*m-24792*s*m+5684*m+256*s^8-131584*s^7+4492928*s^6
          -5084160*s^5+1924400*s^4-243456*s^3-87256*s^2+14552*s+4945)^3
   /(4*(m+4*s^2+22*s-1)^5*(2*s*m-m+8*s^3-88*s^2+72*s-17)^3
      *(m^2+8*s^2*m-4*s*m+16*s^4-528*s^3-188*s^2-24*s-1))

j2 = -(m^4+16*s^2*m^3-88*s*m^3+20*m^3+96*s^4*m^2-1568*s^3*m^2+2632*s^2*m^2
          -1064*s*m^2+54*m^2+256*s^6*m-8320*s^5*m+57984*s^4*m-33696*s^3*m
          +6944*s^2*m+6328*s*m-1996*m+256*s^8-13824*s^7+207488*s^6-916480*s^5
          +510000*s^4-115456*s^3-53016*s^2+19592*s+2065)^3
   /(8*(m-4*s^2-22*s+1)^5*(2*s*m-m+8*s^3-88*s^2+72*s-17)^2
      *(m^2+8*s^2*m-4*s*m+16*s^4-528*s^3-188*s^2-24*s-1))


ell curve is 
y^2 = x*(x-1)*(x-la)
where 
la = z*(Evaluate(F1,z)/Evaluate(F2,z))^2;

with
F1 := x^2 + (2*a + 2*b + a^2)*x + 2*a*b + b^2;
F2 := (2*a+1)*x^2 + (a^2 + 2*a*b + 2*b)*x + b^2;

get after a bit of work,

j = (h-5*g+4)^2*(h+5*g+4)
           *(27*h^8-405*g*h^7-378*h^7+1350*g^2*h^6+4590*g*h^6+2736*h^6
                   +6750*g^3*h^5-10476*g^2*h^5-26856*g*h^5-10672*h^5
                   -50625*g^4*h^4-58860*g^3*h^4+48780*g^2*h^4+79344*g*h^4
                   +23536*h^4+84375*g^5*h^3+260550*g^4*h^3+164340*g^3*h^3
                   -104120*g^2*h^3-125776*g*h^3-29856*h^3-209250*g^5*h^2
                   -423900*g^4*h^2-178360*g^3*h^2+121040*g^2*h^2+107104*g*h^2
                   +20864*h^2+148500*g^5*h+251400*g^4*h+82640*g^3*h
                   -62560*g^2*h-45056*g*h-7680*h-23000*g^5-36800*g^4-17760*g^3
                   +4736*g^2+7680*g+2048)^3
 /(16*(h-1)^5*(h-g)^2*(3*h-15*g-8)^6*(h^2-3*g*h-10*g^2-2*g+4)^4
     *(h^3-6*h^2-25*g^2*h+12*h+26*g^2-8))

plugging in g,h in terms of s,m this equates to 

-(m^4+16*s^2*m^3-8*s*m^3+20*m^3+96*s^4*m^2-8288*s^3*m^2+10632*s^2*m^2
     -5304*s*m^2+1014*m^2+256*s^6*m-65920*s^5*m+116864*s^4*m-104416*s^3*m
     +49824*s^2*m-24792*s*m+5684*m+256*s^8-131584*s^7+4492928*s^6-5084160*s^5
     +1924400*s^4-243456*s^3-87256*s^2+14552*s+4945)^3
 /(4*(m+4*s^2+22*s-1)^5*(2*s*m-m+8*s^3-88*s^2+72*s-17)^3
    *(m^2+8*s^2*m-4*s*m+16*s^4-528*s^3-188*s^2-24*s-1))

which is j1

---------------------------------------------------------------------

Special loci

r = 0
I10 = 0

s = 0
I10 = 0

r = 1/2
I10 = 0

(4*r^2*s^2-4*r*s^2+s^2+6*r^2*s-2*r*s-2*r^3+r^2)
genus 0, parametrized by 
r = (g^2-2*g+4)/8, s = (g-2)*(g^2-2*g+4)/(4*g^2)
split quat alg.
degree of isogeny = 14 (!!)
lifts to ell curve iso to  y^2 + x*y + y = x^3 + 4*x - 6. conductor 14.
rank = 0.

(4*r^2*s-4*r*s+s+r)
r = (g + 1)/(g + 2), s = -(g+1)*(g+2)/g^2
lifts to ell curve iso to y^2 + y = x^3 - x^2 - 10*x - 20 (conductor 11). 
rank 0.
degree of isogeny = 11.

(16*r^2-16*r+4)*s^4+(176*r^2+176*r-4)*s^3+(476*r^2-144*r+1)*s^2 +(-44*r^2+34*r)*s+r^2)
genus 0, parametrized by
r = (t+1)^2*(2*t^2+4*t+1)/(2*(t^2+t-1)^2),
s = -(2*t^2+4*t+1)/(2*t^2)
j1 = j2, curves are iso (since this is part of branch locus)

-----------------

"degenerate cases" of Magaard-Shaska-Volklein:

Case 1: b = a^2/4. Computing z,u,v,w and then g,h,r,s gives us
h = 2*(a^4+13*a^3+40*a^2+52*a+16)/((a+2)^2*(4*a^2+9*a+16)),
g = -2*(a^2+2*a+2)*(a^2+4*a+8)/((a+2)^2*(4*a^2+9*a+16))

r = (a+2)^2/(2*(a-2)^2) = 1/(50*T)
s = a*(a+8)*(2*a+1)/(8*(a^2+2*a+2)*(a^2+4*a+8)) 
  = (9*T-1)*(25*T-1)/(16*(25*T^2+6*T+1))
m = 25*(37375*T^4+7044*T^3+762*T^2-124*T-1)/(64*(25*T^2+6*T+1)^2)

Case 2:  b = a-1. This time we have
h = 2*(2*a^2+17*a-17)/(9*a^2+14*a-14),
g = 2*(2*a+1)*(3*a-1)/(3*(9*a^2+14*a-14))

r = -3*(25*T-1)/(2*(25*T-16))
s = -(T-1)/2
m = (15625*T^3+3750*T^2-7800*T+89)/((T-1)*(25*T-16)^2)

Case 3: b satisfies eqn (21)

u = 2*(a^3+16*a+16)/(a+2)^2

2*u + v - 16 = 0 
v = 16 - 2*u
w = -(3*u-16)^3/(144*(u-8)*(u-7))

s = 3/8
r = 1/(2*(u-7))
m = -125/16
z = -(3*u+104)/(32*(u-7))

g and h are undefined


==> disc36.txt <==
/* start from E8 A5 A2, section of height 4 - 2/3 - 2*4/6
3-neighbor step to E8 E7
*/


h2 = r;
e2 = s;
h1 = h2/(e2-1);
e1 = (1+e2)/(1-e2);
h = h1 - 2*e1 - 1;
b0 = 81*(e1-1)^3*(e1+1)^3*(h-e1-2)^2*(h-e1+4)/((h+2*e1+1)*(h^2+4*e1*h+2*h-5*e1^2+4*e1+10)^3);
x0 = -81*(e1-1)^3*(e1+1)^3*(h+2*e1+7)/((h+2*e1+1)*(h^2+4*e1*h+2*h-5*e1^2+4*e1+10)^2);
f = 9*(e1-1)*(e1+1)*(h-e1-2)*(h+e1+2)/(2*(h+2*e1+1)*(h^2+4*e1*h+2*h-5*e1^2+4*e1+10));
g1 = -(6*e1^2-6)/(h^2-e1^2-4*e1-4);
g = g1*f;
e = e1 - f;
/*
(-16*f-16*e-20)*g^3+(8*f^3+(8*e+28)*f^2+(-8*e^2+88*e+64)*f-8*e^3+60*e^2
+120*e+44)*g^2+(-9*f^4+(-36*e-36)*f^3+(-18*e^2-72*e-18)*f^2+(36*e^3-36*e^2
-36*e+36)*f+27*e^4-54*e^2+27)*g+8*f^5+16*e*f^4+(8*e^2-8)*f^3
*/

\\ plugging in we get 3 eqns. taking resultants, we get the above eqn
\\ now for section xs = t^2*(t-1)*(x0+2*b0 + g^2*t)
b1 = b0*(e*f+e^2-1);
a1 = -f^2;
\\ next eqn is quadratic in b1
\\ now have A5
c1 = -b0^2*e^2+2*b0*b1+(1-a1)*b0^2;
c0 = b0^2;
\\ this has E8, A3 and A1 already
c = c0 + c1*t;
b = b0 + b1*t;
a = 1-t + t*e^2 + t*(1-t)*a1;
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2

xs = t^2*(t-1)*(x0 + g^2*t)

to normalize

p = subst(p,x,x/((s-1)^2*(r^2- 36*s)^2))*((s-1)^2*(r^2- 36*s)^2)^3;
p = subst(p,t,t*r/12);

(so A2 is at t = 12/r)

{
p = x^3 + (9*(r+6)^2*s^2*(2*s+r)^2/4*t^2 
     -s*(36*s-r^2)*(18*r*s^2+108*s^2+9*r^2*s+36*r*s+108*s+r^3+9*r^2+54*r)/3*t
     + (s-1)^2*(36*s-r^2)^2)*x^2
 + r*(r+6)^2*s^3*(6*s+r)*t^2*(r*t-12)*
 (s*(18*r*s^2+108*s^2+9*r^2*s+108*s+2*r^3+9*r^2+54*r)*t-6*(s-1)^2*(36*s-r^2))*x
 + 3*r^2*(r+6)^4*s^6*(6*s+r)^2*t^4*(r*t-12)^2*(r*s*t+3*s^2-6*s+3);
}

xs = 3*r*s^3*t^2*(r*t-12)*(3*s*t-6*s-r+6)
ys = 9*r*s^3*t^2*(r*t-12)
  *(6*r*s^3*t^3-18*r*s^3*t^2-36*s^3*t^2-3*r^2*s^2*t^2+18*r*s^2*t^2+12*r*s^3*t
               +144*s^3*t+6*r^2*s^2*t+36*r*s^2*t+r^3*s*t+6*r^2*s*t+36*r*s*t
               -144*s^3-72*r*s^2+144*s^2-12*r^2*s+48*r*s+12*r^2+24*r)/2

now 3-neighbor step to E8 E7

b5: r^4*(r+6)^2*s^3*(6*s+r)/(24*(s-1))$
a2: r*(36*r*s^2+216*s^2+18*r^2*s+72*r*s+r^3)/(72*(s-1))$
b4: -(6*r^6*s^5+72*r^5*s^5+216*r^4*s^5+r^7*s^4+12*r^6*s^4+36*r^5*s^4+24*b5*s
                 -24*b5)/(2*r*(s-1))$
b3: -3*r^2*(r+6)^2*s^3*(6*s+r)*(s^2-4*s+1)/(s-1)$
a1: -s*(18*r*s^2+108*s^2+9*r^2*s+36*r*s+108*s+r^3+9*r^2+54*r)/(6*(s-1))$
b2: 36*r*(r+6)^2*(s-1)*s^3*(6*s+r)$
a0: (s-1)*(36*s-r^2)$
b1: 0$
b0: 0$
w: y + (a0 + a1*t + a2*t^2)*x + (b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5);

divided by t^4*(t-12/r)^2

q: ev(p-y^2, y=w*t^4*(t-12/r)^2 - ( (a0 + a1*t + a2*t^2)*x + (b0 + b1*t + b2*t^2 + b3*t^3 + b4*t^4 + b5*t^5) ))$

q: ev(q,x=x*t^2)/t^6$
q: ev(q,t=t+12/r)$
q: ev(q,x=x*t)/t^3$
q: num(q)$

stringout("cubicE8E7.txt",q);

\r jacobians
\r cubicE8E7.txt
p = jac3(q);
p = subst(subst(p,x,x/t^4),w,1/t)*t^12;

p: ev(p,t=t/r^2)$
p: ev(p,t=t*(s-1))$
p: ev(p,x=x*(s-1)^6)/(s-1)^18$
p: ev(p,t=t/s^4,x=x/s^6)*s^18$
p: ev(p, t=t*3^2*2^8)$
p: ev(p,x=x*2^26*3^10)/(2^78*3^30)$
p: ev(p,t=t/3)$

{
S = [ 6*(36*s-r^2) * t^3,
      -3*(r+6)^2
  *(144*r^2*s^4+1728*r*s^4+5184*s^4+5472*r^3*s^3+34560*r^2*s^3+10368*r*s^3
               +3672*r^4*s^2+19296*r^3*s^2+4320*r^2*s^2+600*r^5*s+2496*r^4*s
               +288*r^3*s+25*r^6+60*r^5+36*r^4) * t^4,
   -2*(3888*r^2*s^3-233280*r*s^3+139968*s^3-1404*r^4*s^2-12960*r^3*s^2
                -190512*r^2*s^2-139968*r*s^2+72*r^6*s+972*r^5*s+6156*r^4*s
        -7776*r^3*s-11664*r^2*s-r^8-18*r^7-135*r^6-324*r^5-972*r^4)/3 * t^5,
   18*(r+6)^4
  *(192*r^2*s^6+2304*r*s^6+6912*s^6-16704*r^3*s^5-96768*r^2*s^5+20736*r*s^5
               -59184*r^4*s^4-144576*r^3*s^4+19008*r^2*s^4-27744*r^5*s^3
               -54912*r^4*s^3+5760*r^3*s^3-5676*r^6*s^2-9360*r^5*s^2
          +720*r^4*s^2-564*r^7*s-576*r^6*s-48*r^5*s-21*r^8+12*r^7-4*r^6) * t^6,
   6144*r^7*(r+6)^6*(6*s+r)^3 * t^7 ]
}

double cover

z^2 = (36*s-r^2)*(1296*r^2*s^3+15552*r*s^3+46656*s^3-36*r^4*s^2-6048*r^3*s^2-11664*r^2*s^2
             +139968*r*s^2+132*r^5*s+2484*r^4*s+31104*r^3*s+104976*r^2*s+7*r^6
             +108*r^5+972*r^4);

seems to be elliptic K3
quartic in s, with an obvious root. So we convert to Jacobian

p = jac2(q);
p = subst(p,x,x*r^2)/r^6;
p = subst(p,r,t*18);
p = subst(p,x,x*9^4*4)/(9^12*4^3);
p = subst(p,x,x+12+64*t + 40*t^2 -64*t^3 + 12*t^4);
p = subst(p,x,x*4)/64;

( net transformation
r = 18*t
s = 9*t^2*(x+60*t^2+56*t+12)/(x+12*t^3-8*t^2-4*t)
z = -419904*t^3*(3*t+1)*(t^2-6*t-3)*y/(x+12*t^3-8*t^2-4*t)^2
)

y^2 = x^3 + 3*(t^2-4*t-1)*(3*t^2-4*t-3)*x^2 + 96*t^2*(t+1)*(3*t+1)*(t^2-6*t-3)*x
       -256*t^3*(3*t+1)^2*(7*t^3-30*t^2-33*t-8)
     
this has A2 at r = 0, A3 at r = -1/3, A1 at the roots of r^2 - 6*r -3,
A2 at the roots of r^3 - 3*r^2 - 3*r - 1, A3 at r = infinity

trivial lattice has rank 2 + 3 + 2 + 6 + 3 + 2 = 18.

search for sections
find two sections

[ 8*(3*t+1)*(t^2-2*t-1), 8*(3*t+1)^2*(t^3-3*t^2-3*t-1) ]
[ -4*(t-1)*t*(3*t+1), 4*t*(3*t+1)^2*(t^2-6*t-3)]

height matrix is [1/4, 1/4; 1/4, 7/12]. det is 1/12.
So NS has disc 3*4*2^2*3^3*4*1/12 = 2^4*3^3.

(Checked it is 2- and 3-saturated.)

j1 + j2 = -54*(1119744*(r+6)^5*s^9 -31104*r*(r+6)^4*(r^2+162*r-1944)*s^8
+ 31104*r^2*(r+6)^3*(4*r^3+51*r^2-3888*r+43740)*s^7
-7776*r^3*(r+6)^2*(5*r^4-726*r^3+9540*r^2+36936*r-2099520)*s^6
-2592*r^4*(r+6)*(31*r^5-777*r^4-756*r^3+208008*r^2-5458752*r-42515280)*s^5
-216*r^5*(301*r^6+1002*r^5-32472*r^4-1228608*r^3-59731344*r^2-629226144*r-1836660096)*s^4
-216*r^6*(50*r^6-8601*r^5-256410*r^4-3320352*r^3-32122656*r^2-195570288*r-459165024)*s^3
-54*r^8*(5*r+54)*(143*r^4+4248*r^3+61776*r^2+419904*r+944784)*s^2
+ 6*r^11*(5*r+54)^2*(11*r+162)*s
+ r^12*(5*r+54)^3 )/(r^11*(6*s+r)^4)

j1*j2 = 729*( 144*(r+6)^2*s^4 -288*r*(r+6)*(r+114)*s^3 + 72*r^2*(11*r^2+108*r+540)*s^2+ 24*r^3*(r+18)*(5*r+54)*s + r^4*(5*r+54)^2 )^3/(r^12*(6*s+r)^6)

-----------------------------------------------------------

Special loci

r = 0 : I10 = 0
(6*s+r) = 0 : I10 = 0

(36*s-r^2) = 0 : Product locus
r = -6 : Product locus

s = 0 : j1 = j2

s = 1 : 11-isogeny
lifts to ell curve iso to y^2 + y = x^3 - x^2 - 10*x - 20 .rank 0, conductor 11.

(2*r*s+12*s-r^2+2*r) : 5-isogeny
lift is iso to y^2 =  x^3 + 22*x^2 + 125*x, conductor 20, rank 0.

(12*s^2+6*r*s+r^2+2*r): 17-isogeny
genus 0, parametrization 
r = -8*t^2/(3+t^2), s = 2*t*(1+t)/(3+t^2)
lift iso to y^2 = x^3 + 30*x^2 + 289*x, conductor 17, rank 0.

(216*s^2+r^3*s+18*r^2*s+72*r*s+r^3): 
genus 1. it's an elliptic curve of rank 1.
non-modular. lifts to a genus 6 curve.

(12*r*s^3+72*s^3+6*r^2*s^2+84*r*s^2+r^3*s+22*r^2*s+r^3-2*r^2)
genus 0, parametrization
r = -6*(t-1)^3/(t^2+3)/(t+1), s = t*(t-1)^2/(t^2+3)
23-isogeny
lift has genus 2. iso to y^2 = -(x^3+x^2+7*x-1)*(11*x^3-13*x^2+13*x-19)

(r+2*s)
non-modular. lifts to ell curve

(1296*r^2*s^3+15552*r*s^3+46656*s^3-36*r^4*s^2-6048*r^3*s^2-11664*r^2*s^2
             +139968*r*s^2+132*r^5*s+2484*r^4*s+31104*r^3*s+104976*r^2*s+7*r^6
             +108*r^5+972*r^4)

genus 0, parametrized by 
r = -6*(t+2)*(t-1)^2/t/(t^2+2*t-1), 
s = (1+t+t^2)*(t+2)^2*(t-1)^2/(t^2+t-1)/(t^2+2*t-1)/t^2
j1 = j2. i.e. isogeny of degree 1.

(46656*r*s^4+279936*s^4-216*r^4*s^3-2592*r^3*s^3-38880*r^2*s^3+252*r^5*s^2
            +3456*r^4*s^2-3888*r^3*s^2+72*r^6*s+864*r^5*s+5*r^7+54*r^6)

genus 0, parametrization
r = 6*(3*t^2-3*t+1)^2/(t*(t^3-5*t^2+4*t-1))
s = (3*t-1)*(3*t^2-3*t+1)^3/((t-1)*t^3*(t^3-5*t^2+4*t-1))
3-isogeny
lift iso to y^2 + y = x^3 - 7, conductor 27, rank 0.

--------------------------------

apply transformation to sections

first gives the curve
s = r^2*(r^2+9*r+162)/(54*(r-36)*(r+6))
z = -r^3*(r^2-108*r-972)*(r^3-54*r^2-972*r-5832)/(27*(r-36)^2*(r+6))
universal curve
T^6 + 
6*T^5*r*(r^2-108*r-972)*(7*r^2-108*r-1620)*(r^3-54*r^2-972*r-5832)
-3*T^4*(r^2-108*r-972)*(r^3-54*r^2-972*r-5832)^2*(13*r^3+846*r^2+4860*r-17496)
   *(r^5+459*r^4-9720*r^3-174960*r^2-944784*r-2834352)
-8*T^3*r*(r^2-108*r-972)^2*(r^3-54*r^2-972*r-5832)^2
   *(29*r^3-810*r^2-18468*r-87480)
   *(r^5+459*r^4-9720*r^3-174960*r^2-944784*r-2834352)^2
+24*T^2*r*(r^2-108*r-972)^2*(r^3-54*r^2-972*r-5832)^3
   *(r^3+486*r^2+10044*r+52488)
   *(r^5+459*r^4-9720*r^3-174960*r^2-944784*r-2834352)^3
+ 384*T*r*(r+9)*(r^2-108*r-972)^3*(r^3-54*r^2-972*r-5832)^4
    *(r^5+459*r^4-9720*r^3-174960*r^2-944784*r-2834352)^4
+16*(r^2-108*r-972)^3*(r^3-54*r^2-972*r-5832)^4
   *(r^5+459*r^4-9720*r^3-174960*r^2-944784*r-2834352)^5
   *(13*r^5-1782*r^4-56376*r^3-594864*r^2-2834352*r-5668704)

for the second, s blows up. of course, can take linear combinations ..

difference P1 - P2 
[(-88*t^4 + 328*t^3 + 184*t^2 - 8*t)/(t^2 - 4*t + 4), (-168*t^7 + 1496*t^6 - 1872*t^5 - 4560*t^4 - 2936*t^3 - 744*t^2 - 48*t)/(-t^3 + 6*t^2 - 12*t + 8)]
gives

s = -r*(7*r^2+108*r+1296)/(6*(r^2-108*r+216))
z = -2*(r-36)*r^2*(r+6)*(7*r+12)*(r^3-54*r^2-972*r-5832)/(r^2-108*r+216)^2
universal curve
T^6 + 
6*T^5*(r-36)*(2*r^2-297*r+4536)*(r^3-54*r^2-972*r-5832)
-3*T^4*(4*r^2-225*r+13608)*(r^3-54*r^2-972*r-5832)^2
   *(4*r^4-837*r^3+54432*r^2-1170774*r-5589972)
-4*T^3*(r-36)*(r^3-54*r^2-972*r-5832)^2*(11*r^3-1062*r^2+648*r+69984)
   *(4*r^4-837*r^3+54432*r^2-1170774*r-5589972)^2
+ 24*T^2*(r^3-54*r^2-972*r-5832)^3*(r^3-9*r^2+1782*r-2916)
   *(4*r^4-837*r^3+54432*r^2-1170774*r-5589972)^3
+ 48*T*(r-36)*r*(r^3-54*r^2-972*r-5832)^4
   *(4*r^4-837*r^3+54432*r^2-1170774*r-5589972)^4
-16*r*(r^3-54*r^2-972*r-5832)^4*(2*r^3-27*r^2+972*r+2916)
    *(4*r^4-837*r^3+54432*r^2-1170774*r-5589972)^5

and so on


==> disc4.txt <==
E7 E8 A1

A1 at t = 1 say

p = x^3 + e*t^2*x^2 + f*t^3*(t-1)*x + g*t^5*(t-1)^2;

mod out by x scaling
which takes e -> e*la^2, r -> r*la^4, s-> s*la^6

so parameter space is weighted projective space P(2,4,6)

make into standard E8 form

x^3 + ( (f-e^2/3)*t^4-f*t^3 )*x + ( g*t^7 + (-2*g-e*f/3+2*e^3/27)*t^6
+ (g+e*f/3)*t^5 )

{
S = [ -f,
      (f - e^2/3),
      (g+e*f/3) , 
      (-2*g-e*f/3+2*e^3/27) ,
      g
    ];
}

set r = f/e^2, s = g/e^3. Igusa-Clebsch invts are in terms of these.

eqn of double cover

z^2 = -r*(27*s^2+36*r*s-s-16*r^3+8*r^2-r);

s = 0 makes it a square. so conic bundle with a section
i.e. it's a rational surface

parametrization: 
complete the square by letting z = (m*s + r*(4*r-1))
solve for s to get 

s = -r*(8*m*r+36*r-2*m-1)/(27*r+m^2)
z = r*(108*r^2-4*m^2*r-36*m*r-27*r+m^2+m)/(27*r+m^2)

Shaska-Volklein:

start with genus 2 curve 
y^2 = x^6 - s1*x^4 + s2*x^2 - 1

invariants 
u = s1*s2
v = s1^3 + s2^3

compare Igusa-Clebsch invts to get 

r = -1/4*(-s1^2*s2^2+4*s1^3+4*s2^3-18*s1*s2+27)/(s1*s2-9)^2,
s = -2*(-s1^2*s2^2+4*s1^3+4*s2^3-18*s1*s2+27)/(s1*s2-9)^3

so 

r = -1/4*(-u^2+4*v-18*u+27)/(u-9)^2,
s = -2*(-u^2+4*v-18*u+27)/(u-9)^3

with inverse 

u = (9*s+8*r)/s,
v = 2*(27*s^2+36*r*s-32*r^3+8*r^2)/s^2

branch locus is
-r*(27*s^2+36*r*s-s-16*r^3+8*r^2-r)
which, up to squares, equals

(v^2-4*u^3) = (s1^3 - s2^3)^2

recall that s1 <-> s2 changes the eqn of the genus 2 curve by 
taking x to 1/x. so to pick out genus 2 curve along with elliptic subfield
we probably have to go to the double cover ...

can we write the genus 2 curves (universal family)?
yes! 

x^6 + (9*s+8*r)*x^4 -(8*r*z-27*s^2-36*r*s+32*r^3-8*r^2)*x^2 -s*(8*r*z-27*s^2-36*r*s+32*r^3-8*r^2)

plug in s and z over HMS and simplify further

x^6+(-2*m-3)*x^4+(-36*r+4*m+3)*x^2+(8*m+36)*r-2*m-1

j-invariants

+-128*(4*r-1)/s^2 * z -64*(36*r*s-s-32*r^3+16*r^2-2*r)/s^2$

--------------------------------

j-invariants (obtained from interpolation)

j1 + j2 = 128*(27*r+m^2)
   *(864*r^3+32*m^2*r^2+288*m*r^2+864*r^2-16*m^2*r-80*m*r-18*r+2*m^2+2*m+1)
 /(r*(8*m*r+36*r-2*m-1)^2)

j1*j2 = 4096*(12*r+1)^3*(27*r+m^2)^2/(r^2*(8*m*r+36*r-2*m-1)^2)

so the two j-invs are

j1 = 64*(27*r+m^2)/r,
j2 = 64*(12*r+1)^3*(27*r+m^2)/(r*(8*m*r+36*r-2*m-1)^2)

check that j1+j2 and j1*j2 are just functions of r and s

get 
j1 + j2 = 128*(32*r^3-16*r^2+2*r-36*s*r+s)/s^2
j1*j2 = 4096*(12*r+1)^3/s^2

disc of T^2 - T*(j1+j2) + j1*j2 is indeed a square times the branch
locus

another way to get j invariants - the elliptic curves are

y^2 = x^3 - s1*x^2 + s2*x - 1

and 

y^2 = x^3 - s2*x^2 + s1*x - 1

so 

j1 = 256*(3*s2-s1^2)^3/(4*s2^3-s1^2*s2^2-18*s1*s2+4*s1^3+27)
j2 = -256*(s2^2-3*s1)^3/(4*s2^3-s1^2*s2^2-18*s1*s2+4*s1^3+27)

then write j1+j2 and j1*j2 in terms of r and s to get the expressions
above

----------------------------------------------

Special loci

r = 0 -> product locus? (all except I2 go to 0)
s = 0 -> I10 goes to 0.

s = r^2/4 -> endomorphisms by a split quat alg. compute j invts and
degree of isogeny. it turns out to be 3. (Classical modular poly(3)
vanishes) This is studied by Shaska-Volklein: see formula (11) of
their paper.

r = 1/4: j1 = j2

s = 1/27 -> not modular
s = 2/27 -> not modular

r = -1/12 -> modular (Magma says dim 3, but appears to be a split quat
alg) one of the j invts is 0.

(9*s-3*r^2+r) = 0, i.e. s = r^2/3 - r/9
not modular.

(27*s^2+36*r*s-s-16*r^3+8*r^2-r) = 0
i.e. r = (t^2-1)/12, s = (t-2)^2*(t+1)/54
split quat alg degree of isogeny is 1. so the curves are isomorphic.
(i.e. this is the diagonal modular curve X(1))
expected, since this is part of the branch locus, which swaps the 2 ell curves.

note: 2-isogenous corresponds to the curve
(3375*s^2-1440*r*s-152*s-64*r^3+48*r^2-12*r+1) = 0
which is a rational curve. (r = (t^2 - 1)/60, s = (t+4)^3/3375 )



==> disc49.txt <==
start with E8 A4 A2 A1 and section of height 49/30 = 4 - 6/5 - 2/3 - 1/2
go by 2-isogeny to A7 E8 <49/8> 
then by 2-isogeny to E8 E7

xs = t*(t-1)*(t-h)*(m^2*t+g^2-f^2);

// change of coords to m1 and n suggested by final formulas

m1 = (r-s)/2;
n = (r+s)/2;
k = n^3-m1*n^2+n^2-m1^2*n+m1^3-m1^2+m1-1;
f1 = (n^2-m1^2+m1-1)/m1;
h = ((f1^2-1)*m1^2+2*k+1)/((f1^2-1)*m1^2);
g = (2*f1^2-2)*m1^3/((2*f1^2-1)*m1^2+2*f1*m1-k^2+1);
m = m1*g*(f1^2-1);
f = f1*g;
e = (g^2*h-f^2*h-2*g^2-2*f)/(2*g);
b0 = f^2-g^2;
b1 = -b0*(b0*h+2*f^2+2*f-2*e^2-2*b0+2)/2;
a2 = -f^2 + b0 + b0*h;
c1 = b0^3*h-b0^2*e^2+2*b0*b1+(1-a2)*b0^2;
c0 = b0^2;
c = c0 + c1*t;
b = b0 + b1*t;
a = (1-t) + e^2*t + a2*t*(1-t);
p = x^3 + a*x^2 + 2*t*(t-1)*(t-h)*b*x + c*t^2*(t-h)^2*(t-1)^2
dd = poldisc(p,x);

--------------------------

r: rat(r)$
s: rat(s)$

m1: (r-s)/2$
n: (r+s)/2$
k: n^3-m1*n^2+n^2-m1^2*n+m1^3-m1^2+m1-1$
f1: (n^2-m1^2+m1-1)/m1$
h : ((f1^2-1)*m1^2+2*k+1)/((f1^2-1)*m1^2)$
g : (2*f1^2-2)*m1^3/((2*f1^2-1)*m1^2+2*f1*m1-k^2+1)$
m : m1*g*(f1^2-1)$
f : f1*g$
e : (g^2*h-f^2*h-2*g^2-2*f)/(2*g)$
b0 : f^2-g^2$
b1 : -b0*(b0*h+2*f^2+2*f-2*e^2-2*b0+2)/2$
a2 : -f^2 + b0 + b0*h$
c1 : b0^3*h-b0^2*e^2+2*b0*b1+(1-a2)*b0^2$
c0 : b0^2$
c : c0 + c1*t$
b : b0 + b1*t$
a : (1-t) + e^2*t + a2*t*(1-t)$
p : x^3 + a*x^2 + 2*t*(t-1)*(t-h)*b*x + c*t^2*(t-h)^2*(t-1)^2$

la: r*s/((r-1)*(r*s-1))$
mu: r*s^2+r*s-s-r$
q: ev(p,t=t*la, x = x/mu^2)*mu^6$

this has A4 at t = 0, A2 at t = 1/la

section

x0 : 4*t*(s*t+t-r*s-s-r)*(r*s*t-r^2*s+r*s+r-1)*(r*s^2*t+r*s*t-1)$

y0 : 4*t^2*(s*t+t-r*s-s-r)*(r*s*t-r^2*s+r*s+r-1)
 *(2*r^2*s^4*t^2+4*r^2*s^3*t^2+2*r^2*s^2*t^2-2*r^3*s^4*t-4*r^3*s^3*t
                +2*r^2*s^3*t-r*s^3*t-2*r^3*s^2*t+3*r^2*s^2*t-5*r*s^2*t+r^2*s*t
                -4*r*s*t-r^2*s^4-2*r^2*s^3+r*s^3+r*s^2+r^2*s-2*r*s+s-r+2)$

a1: -(2*r^2*s^2+2*r^2*s-r*s+s+r^2-r)/(r-1)$
a0: r*s^2+r*s-s-r$
w: (y+y0)/(x-x0) + a0 + a1*t$

divided by t*(t-1/la)

scale w by la

p: ev(q-y^2, y = (w*t*(la*t-1) - a0 - a1*t)*(x-x0) - y0)$
p: p/(x-x0)$
p: ev(p,x=x-coeff(p,x)/2)$

p: x^2 - p$
p: p/(t^2*(la*t-1)^2)$
p: p*4*(r-1)^2*(r*s-1)^2$

\r A7E8quartic.txt

q = subst(q,t,x);
q = subst(q,w,t);
\r jacobians

p = jac2(q);

\r cubicE8A7.txt

p = subst(p,t,t-2*(r-1)*(s+1)*(r*s-1));
p = subst(subst(p,x,x/u^4),t,1/u)*u^12;
p = subst(p,u,t);
p = subst(p,x,x+(r-1)^2*(r*s-1)^2/12);
p = subst(p,x,x-t*2*(r-1)^2*(r*s-1)*(2*r^3*s^3+2*r^3*s^2-4*r^2*s^2+r*s^2-3*r^2*s+6*r*s-s+r-2)/6);
p = subst(p,x,x+t^2*(r-1)^2*(r*s-1)^2*(20*r^2*s^2-4*r*s^2+s^2+20*r^2*s-14*r*s+r^2)/3);
p = subst(p,x,x*(r-1)^2)/(r-1)^6;
p = subst(p,t,t/(1-r*s));
p = subst(p,x,x-t^3*8*r*s^3);

q = subst(p,x,w*t^4)/t^8

q = subst(q,t,x);
q = subst(q,w,t);
p = jac2(q);

p = subst(subst(p,x,x/u^4),t,1/u)*u^12;
p = subst(p,u,t);

{
S = [ 
-(r*s-1)^2/16 * t^3 ,

-(144*r^4*s^6+912*r^4*s^5-96*r^3*s^5-24*r^2*s^5+2320*r^4*s^4-856*r^3*s^4
             -88*r^2*s^4+16*r*s^4+s^4+2720*r^4*s^3-1872*r^3*s^3+128*r^2*s^3
             +20*r*s^3+1400*r^4*s^2-1336*r^3*s^2+198*r^2*s^2+232*r^4*s
             -220*r^3*s+r^4)/48  *  t^4  ,

(12*r^6*s^6+24*r^6*s^5-48*r^5*s^5+12*r^4*s^5+12*r^6*s^4-84*r^5*s^4+92*r^4*s^4
           -28*r^3*s^4+r^2*s^4-36*r^5*s^3+116*r^4*s^3-90*r^3*s^3+44*r^2*s^3
           -2*r*s^3+37*r^4*s^2-76*r^3*s^2+84*r^2*s^2-40*r*s^2+s^2-14*r^3*s
           +32*r^2*s-50*r*s+12*s+r^2-12*r+12)/192 * t^5 ,

-(12960*r^6*s^8-2592*r^5*s^8+432*r^4*s^8+72000*r^6*s^7-35280*r^5*s^7
               +6552*r^4*s^7-432*r^3*s^7+36*r^2*s^7+166888*r^6*s^6
               -122208*r^5*s^6+28368*r^4*s^6-3956*r^3*s^6+36*r^2*s^6-24*r*s^6
               -s^6+209352*r^6*s^5-195360*r^5*s^5+48348*r^4*s^5-5952*r^3*s^5
               +432*r^2*s^5-30*r*s^5+153360*r^6*s^4-170892*r^5*s^4
               +41568*r^4*s^4-228*r^3*s^4+417*r^2*s^4+64480*r^6*s^3
               -84720*r^5*s^3+22956*r^4*s^3+2180*r^3*s^3+13140*r^6*s^2
               -20196*r^5*s^2+7473*r^4*s^2+516*r^6*s-534*r^5*s-r^6)/864 *  t^6 ,

16*r^5*s^7*(s+1)^4*(r*s+r-1) * t^7 
]
}

----------

double cover

z^2 = -16*r^4*s^4+(-16*r^4+40*r^3-44*r^2)*s^3+(r^4+34*r^3-57*r^2+30*r+1)*s^2
           +(-2*r^3-18*r^2+34*r)*s+r^2

quartic in r, and setting r = 0 gives a section. 

so convert to jacobian

q = subst(q,r,x);
\r jacobians
p = jac2(q)

this is an elliptic K3 surface
shifting and scaling x we get

(net transformation
r = 2*s*(x+20*s^3-248*s^2-528*s-288)/(y-15*s*x-17*x-1000*s^4-1632*s^3-576*s^2)
z = s*(y^2-1400*s^4*y-10024*s^3*y-25424*s^2*y-26592*s*y-9792*y-2*x^3-208*s^3*x^2
      +699*s^2*x^2+1602*s*x^2+863*x^2-5920*s^6*x+71608*s^5*x+179328*s^4*x
      +123800*s^3*x+7408*s^2*x-9312*s*x+576*x-51200*s^9+1642560*s^8
      +4550208*s^7+3980928*s^6+983808*s^5-96768*s^4)
 /(y-15*s*x-17*x-1000*s^4-1632*s^3-576*s^2)^2
)

y^2 = x^3 + (148*s^3 + 45*s^2 - 18*s + 1)*x^2 + (6720*s^6 + 4032*s^5 - 336*s^4)*x + (83200*s^9 + 56640*s^8 - 4608*s^7)

this has 
A6 at s = 0, D4 at s = infty, IV (A2) at s = -1, A2 at s = 2/25, 
A1 at  (-5 +- 2*sqrt(7)/4

(so Picard no. at least 18. look for sections)

some sections (t = s):

P1 = [ 16*t^4 - 12*t^3, 4*t^3*(t+1)*(16*t^2+40*t-3) ];
P2 = [ -20*t^3 + 8*t^2, 4*t^2*(t+1)*(25*t-2) ];

intersection matrix 
[ 13/21, 4/21;
  4/21, 5/21]

determinant 1/9. So disc of NS so far is 1/9 * 7 * 4 * 3 * 3* 2^2 = 2^4 * 7

checked it is 2-saturated.

------------------------------

j invariants

j1 + j2  = (3456*r^10*s^16+13824*r^10*s^15+1728*r^9*s^15+7776*r^8*s^15-18288*r^10*s^14
               -63360*r^9*s^14-18144*r^8*s^14+61488*r^7*s^14-12600*r^6*s^14
               -158416*r^10*s^13-294672*r^9*s^13-200088*r^8*s^13
               +177632*r^7*s^13-74424*r^6*s^13+84*r^5*s^13+1890*r^4*s^13
               -237864*r^10*s^12-419896*r^9*s^12-352968*r^8*s^12
               +37800*r^7*s^12-109599*r^6*s^12-9352*r^5*s^12+12600*r^4*s^12
               -1111*r^3*s^12-80*r^2*s^12-11808*r^10*s^11-110708*r^9*s^11
               -41954*r^8*s^11-237988*r^7*s^11+286846*r^6*s^11-63497*r^5*s^11
               +35609*r^4*s^11-5730*r^3*s^11-135*r^2*s^11+33*r*s^11+s^11
               +281369*r^10*s^10+174740*r^9*s^10+351252*r^8*s^10
               +169081*r^7*s^10+1204756*r^6*s^10-233226*r^5*s^10
               +62055*r^4*s^10-11846*r^3*s^10+270*r^2*s^10+102*r*s^10+2*s^10
               +268953*r^10*s^9+38296*r^9*s^9+48083*r^8*s^9+1160577*r^7*s^9
               +1535415*r^6*s^9-592802*r^5*s^9+73584*r^4*s^9-13603*r^3*s^9
               +830*r^2*s^9+105*r*s^9+s^9+98964*r^10*s^8-101993*r^9*s^8
               -542219*r^8*s^8+1706789*r^7*s^8+490476*r^6*s^8-1011605*r^5*s^8
               +50624*r^4*s^8-10390*r^3*s^8+688*r^2*s^8+35*r*s^8
               +23796*r^10*s^7-57920*r^9*s^7-578949*r^8*s^7+1489964*r^7*s^7
               -746291*r^6*s^7-1087737*r^5*s^7+8309*r^4*s^7-5442*r^3*s^7
               +174*r^2*s^7+11838*r^10*s^6-31556*r^9*s^6-225253*r^8*s^6
               +871521*r^7*s^6-933100*r^6*s^6-692552*r^5*s^6-10626*r^4*s^6
               -1464*r^3*s^6+3630*r^10*s^5-26368*r^9*s^5-5509*r^8*s^5
               +292810*r^7*s^5-469259*r^6*s^5-234535*r^5*s^5-4823*r^4*s^5
               +461*r^10*s^4-8502*r^9*s^4+22977*r^8*s^4+31180*r^7*s^4
               -121800*r^6*s^4-31878*r^5*s^4-60*r^10*s^3-811*r^9*s^3
               +6658*r^8*s^3-6744*r^7*s^3-14280*r^6*s^3-15*r^10*s^2
               +120*r^9*s^2+336*r^8*s^2-1692*r^7*s^2+r^10*s+16*r^9*s-72*r^8*s
               -r^9)
 /(r^3*s^6*(s+1)^3*(r*s+r-1)^7)

j1*j2 = (144*r^4*s^6-48*r^4*s^5+384*r^3*s^5+216*r^2*s^5-80*r^4*s^4+824*r^3*s^4
            +632*r^2*s^4+16*r*s^4+s^4+320*r^4*s^3+528*r^3*s^3+608*r^2*s^3
            +20*r*s^3+200*r^4*s^2-136*r^3*s^2+198*r^2*s^2-8*r^4*s-220*r^3*s
            +r^4)^3/(r^5*s^7*(s+1)^4*(r*s+r-1)^7)

---------------------------------------------------

special loci

I10 = 0
s = -1 
s
r
r*s+r-1

---
r*s = 1 : product locus
lifts to rational curve

r = 1 : 13-isogeny
lifts to rational curve

(r*s+s+r) : 17-isogeny
lifts to ell curve iso to y^2 + x*y + y = x^3 - x^2 - x - 14
rank 0, conductor 17

r*s^2+(r-1)*s-r : 19-isogeny
lifts to ell curve iso to y^2 + y = x^3 + x^2 - 9*x - 15
rank 0, conductor 19

(r*s^3+2*r*s^2+s-r+2) : 24-isogeny
lifts to ell curve iso to y^2 = x^3 - x^2 - 4*x + 4 
rank 0, conductor 24

4*r^2*s^2+4*r^2*s-2*r*s-s+r^2-r : 27-isogeny
genus 0, param
r = (t+1)/(t^2+1), s = (t^2-1)/4
lifts to ell curve iso to y^2 + y = x^3 - 7 
conductor 27, rank 0.

2*r*s^2+(2*r-1)*s+r-1 : 20-isogeny
lifts to ell curve iso to 
y^2 = x^3 + x^2 + 4*x + 4
conductor 20, rank 0

(4*r^2*s^3+8*r^2*s^2-6*r*s^2-s^2+3*r^2*s-7*r*s-r^2) : 31-isogeny
genus 0, param
r = (t^2-5)/((t-1)*(t^2-2*t-1)), s = (t^2-5)/4
lifts to genus 2 curve 
y^2 = -(t^3+t^2-t-9)*(11*t^3-61*t^2+101*t-43)


(4*r^3*s^3+4*r^3*s^2-2*r^2*s^2-r*s^2-r^3*s+r^2*s-3*r*s+s+r) : 33-isogeny
genus 1
r := 3/2*(3*x-1)*(12*x+5+6*y)/(3*x+2)/(9*x^2+30*x+7);
s := 3/2*(6*x-6*y+1)/(3*x-1)^2;
takes it to 
y^2 = -(108*x^3-36*x-19)/108
rank 0 (iso to y^2 + y = x^3 - x^2, conductor 11, rank 0)
lifts to genus 3 curve

extra I2

2*r^3*s^4+r^2*s^4+4*r^3*s^3-5*r^2*s^3-2*r*s^3+r^3*s^2-11*r^2*s^2+2*r*s^2+s^2
         -r^3*s-7*r^2*s+7*r*s-r^3+r^2  : 34-isogeny
genus 1. rank 0 ell curve
transf 
r := (-3+4*x)*(64*x^3-112*x^2-68*x-64*x*y+176*y+23)/(16*x^2-8*x-19)/(16*x^2-24*x+25);
s := 2*(12*x+8*y-1)/(4*x+1)/(-3+4*x);
takes it to -x^3+11/16*x-3/32+y^2
iso to y^2 + x*y + y = x^3 - x^2 - x, conductor 17, rank 0.
lifts to genus 3 curve.

16*r^4*s^4+16*r^4*s^3-40*r^3*s^3+44*r^2*s^3-r^4*s^2-34*r^3*s^2+57*r^2*s^2
          -30*r*s^2-s^2+2*r^3*s+18*r^2*s-34*r*s-r^2
genus 0, parametrization
r = (t^2-5)*(t^2-2*t-7)/(4*(t^2-4*t-1))
s = 4*(t^2-2*t-7)/(t^2-5)^2
j1 = j2 isomorphism

----------------------

curves from sections:

first section gives us
r = (2*s+3)/(s*(4*s+3))
z = -(s+1)*(16*s^2+40*s-3)/(4*s+3)^2

universal curve

y^2 = (T^3 + (2*s^2-2*s-3)*(44*s^2-37*s-45)*(48*s^2+85*s+33)*T^2 + 
        8*(2*s^2-2*s-3)^2*(3*s^2+32*s+27)*(16*s^2+40*s-3)*(48*s^2+85*s+33)^2*T
       -16*(2*s^2-2*s-3)^3*(3*s^2+32*s+27)^2*(16*s^2+40*s-3)*(48*s^2+85*s+33)^3)
     *(T^3 + 2*(2*s^2-2*s-3)*(3*s^2+32*s+27)*(16*s^2+40*s-3)*T^2
     -(2*s^2-2*s-3)*(3*s^2+32*s+27)^2*(16*s^2+40*s-3)*(20*s^2+113*s+75)*(48*s^2+85*s+33)/2*T
     -(2*s^2-2*s-3)^2*(3*s^2+32*s+27)^3*(16*s^2+40*s-3)^2*(48*s^2+85*s+33)^2/2 )

second section gives us
r = 4/(5*s)
z = (s-2)*(25*s-2)/(25*s)

universal curve

y^2 = (T^3 + T^2*(25*s-2) -8*T*(s-4)*(25*s-2) -20*(s-4)*(12*s+1)*(25*s-2) )
     *(T^3 -2*T^2*(25*s-2)/5 -T*(11*s-142)*(25*s-2)/4 -5*(25*s-2)*(3*s^2+368*s-148)/4 )



==> disc64.txt <==

D5 E7 A3 section of height 2 = 4 - 3/4 - 5/4
go by 3-neighbor step to D8 E7, section of height 8 = 10 -2.
then by a 2-neighbor step to E8 E7.

-------------------------------------------------------

E7 at infinity, D5 at 0, A3 at 1.

\\ now just need section.
b1 = (-b0^2 + a1*b0 - b0*e^2)/2;
\\ make D5 components rational
c1 = b0*(2*b1+b0^2-a1*b0+b0);
c0 = b0^2;
c = c0 + c1*(t-1);
b = b0 + b1*(t-1);
a = 1 + a1*(t-1);
p = x^3 + t*a*x^2 + 2*t^3*(t-1)*b*x + t^4*(t-1)^2*c;

xs = (t-1)*t^2*(x0 + h^2*t);
ys = b0*e + h^3*t^3 + h*(3*x0-h^2)/2*t^2 + (3*x0^2-6*h^2*x0-h^4+4*a1*h^2)/(8*h)*t;


x0 = x01 + h^2
a1 = (x01^3+6*h^2*x01^2+12*h^4*x01+8*h^6-8*h^4+16*b0*e*h^3+(8*b0*e^2+8*b0^2)*h^2)/(4*h^2*x01+8*b0*h^2)


e = e1 + 1 - 2*h
e1 = e2*h
x01 = g*h^2

gives quadratic in h

discriminant is a conic in g with value at g = 0 equal to 4.
set equal to (2 + g*f)^2 and solve for g

g = -(4*f+4*e2^2-8*e2-4)/(f^2+4*e2-9)
h = -2*(f^2+4*e2-9)/(f^3+2*e2*f^2-9*f^2-4*e2*f+15*f+4*e2^2-14*e2+9)

working back we get

x01 = -16*(f+e2^2-2*e2-1)*(f^2+4*e2-9)/(f^3+2*e2*f^2-9*f^2-4*e2*f+15*f+4*e2^2-14*e2+9)^2;
e1 = -2*e2*(f^2+4*e2-9)/(f^3+2*e2*f^2-9*f^2-4*e2*f+15*f+4*e2^2-14*e2+9);
e = (f^3-5*f^2-4*e2*f+15*f-4*e2^2+20*e2-27)/(f^3+2*e2*f^2-9*f^2-4*e2*f+15*f+4*e2^2-14*e2+9);

b0 = 4*(f-1)^2*(f+2*e2-5)^2/(f^3+2*e2*f^2-9*f^2-4*e2*f+15*f+4*e2^2-14*e2+9)^2;

simplify by setting e2 = r+2, f = s+1

------------

final values

b0 = 4*s^2*(s+2*r)^2/(s^3+2*r*s^2-2*s^2+4*r^2)^2;
a1 = -4*(2*s^5+6*r*s^4-s^4+4*r^2*s^3+4*r^2*s^2-4*r^4)/(s^3+2*r*s^2-2*s^2+4*r^2)^2;
e = (s^3-2*s^2-4*r*s-4*r^2)/(s^3+2*r*s^2-2*s^2+4*r^2);

b1 = (-b0^2 + a1*b0 - b0*e^2)/2;
c1 = b0*(2*b1+b0^2-a1*b0+b0);
c0 = b0^2;
c = c0 + c1*(t-1);
b = b0 + b1*(t-1);
a = 1 + a1*(t-1);
p = x^3 + t*a*x^2 + 2*t^3*(t-1)*b*x + t^4*(t-1)^2*c;

rescale to make everything polynomial:

la = (s^3+2*r*s^2-2*s^2+4*r^2)^2;
p = subst(p,x,x/la)*la^3

p: x^3 + x^2*t*( -4*(2*s^5+6*r*s^4-s^4+4*r^2*s^3+4*r^2*s^2-4*r^4)*t 
                 + s^2*(s+2*r)*(s^3+2*r*s^2+4*s^2+8*r*s+8*r^2) )
        + x*2*t^3*(t-1)*
           ( -2*s^3*(s+2*r)^2*(s^2+2*s+4*r)*(s^3+2*s^2+12*r*s+8*r^2)*t
             + 2*s^2*(s+2*r)^2
               *(3*s^6+8*r*s^5-4*s^5+8*r^2*s^4+12*s^4+24*r^2*s^3+32*r*s^3+32*r^3*s^2
              +32*r^2*s^2+32*r^3*s+32*r^4) )
        + t^4*(t-1)^2*( 64*r*(s-2)*s^5*(s+r)*(s+2*r)^4*(s^2+2*s+4*r)*t
                        + 16*s^4*(s+2*r)^4*(s^3-2*s^2-4*r*s-4*r^2)^2 )$

xs : 4*(s^2+2*s+4*r)*(t-1)*t^2*( (s^2+2*s+4*r)*t + (s-2*r-2)*(s+2*r))$

ys : -4*(t-1)*t^2*
    ( 2*(s^2+2*s+4*r)^3*t^3 + 2*(s^2-4*s-6*r^2-8*r)*(s^2+2*s+4*r)^2*t^2
      -2*(s+2*r)*(s^2+2*s+4*r)*(s^4+r*s^3+2*s^2+2*r^2*s-4*s-4*r^3-12*r^2-8*r)*t
      -s^2*(s+2*r)^2*(s^3-2*s^2-4*r*s-4*r^2) )$


------------------------

now do neighbor steps

first : 3 - neighbor step
2O + P
sections

lin comb of 1, x, (y+ys)/(x-xs)

a3:  s^6+4*r*s^5-12*s^5+4*r^2*s^4-32*r*s^4+12*s^4-8*r^2*s^3-16*r*s^3+16*s^3
         +16*r^3*s^2-64*r^2*s^2+32*r*s^2-32*r^2*s+32*r^4-64*r^3$
b2: 2*(s^3+2*r*s^2-2*s^2+4*r^2)$
a2: (s^2+2*s+4*r)*(s^4+4*r*s^3+2*s^3+4*r^2*s^2+4*r*s^2-8*s^2+16*r^2)$
b0: 0$
a0: 0$
a1: 0$
b1: 0$

w: x + a0 + a1*t + a2*t^2 + a3*t^3 + (y+ys)/(x-xs)*(b0 + b1*t + b2*t^2)$

divided by t^2*(t-1)^2

q: ev(p - y^2, y = (w*t^2*(t-1)^2 - x - a0 - a1*t - a2*t^2 - a3*t^3)*(x-xs)/(b0 + b1*t + b2*t^2) - ys)$
q: num(q)$
q: q/(x-xs)$
q: ev(q,x=x*t^2)/t^6$
q: ev(q,x=x*(t-1))/(t-1)^3$

written to cubicD8E7.txt

read("jacobians");
p = jac3(q);
p = subst(p,w,w+4*(s^2+2*s+4*r)*(s^3+2*r*s^2-2*s^2+4*r^2));
p = subst(subst(p,x,x/t^4),w,1/t)*t^12;
p = subst(p,x,x+4*(s^3+2*r*s^2-2*s^2+4*r^2)^2/3*t);
p = subst(p,x,x+16*(s^3+2*r*s^2-2*s^2+4*r^2)^2*(s^5+4*s^4-4*r^2*s^3+12*r*s^3+8*r^2*s^2+4*r^4)/3*t^2);
la = (s^3+2*r*s^2-2*s^2+4*r^2)^2;
p = subst(p,x,x*la)/la^3;

elliptic parameter
w = (x + 16*s^2*(s+2*r)^4*(s^2+4*r)^2*t^3)/t^4

q = subst(p,x,w*t^4 - 16*s^2*(s+2*r)^4*(s^2+4*r)^2*t^3 )/t^8;
q = subst(q,t,x);
p = jac2(q);
p = subst(p,w,t);

this is E8 E7

{
S = [   -64*(s-2)^2*s^7*(s+2*r)^8*(s^2+4*r)^2*(s^2+2*s+4*r)*
          (s^3+2*s^2+12*r*s+8*r^2)   *  t^3 ,
 
      -4*(49*s^10+264*r*s^9+224*s^9+520*r^2*s^8+1224*r*s^8+256*s^8+480*r^3*s^7
        +2624*r^2*s^7+1536*r*s^7+208*r^4*s^6+2880*r^3*s^6+3280*r^2*s^6
        +1696*r^4*s^5+2688*r^3*s^5+384*r^5*s^4-128*r^6*s^3-1152*r^5*s^3
        -512*r^6*s^2+64*r^8)/3  * t^4 ,
   
      64*s^7*(s+2*r)^8*(s^2+2*s+4*r)
      *(3*s^15-2*s^14+84*r*s^13+20*s^13+32*r^2*s^12+80*r*s^12+120*s^12
      +1248*r^2*s^11+784*r*s^11+112*s^11+1024*r^3*s^10+1984*r^2*s^10
      +3072*r*s^10-160*s^10+272*r^4*s^9+9600*r^3*s^9+14464*r^2*s^9
      -448*r*s^9-192*s^9+9312*r^4*s^8+29952*r^3*s^8+16128*r^2*s^8
      -4352*r*s^8+384*s^8+3136*r^5*s^7+58304*r^4*s^7+80896*r^3*s^7
      -28928*r^2*s^7+5376*r*s^7+128*r^6*s^6+51200*r^5*s^6+157824*r^4*s^6
      -55296*r^3*s^6+28160*r^2*s^6+17664*r^6*s^5+209152*r^5*s^5
      +5120*r^4*s^5+70656*r^3*s^5+1024*r^7*s^4+153600*r^6*s^4
      +119808*r^5*s^4+116736*r^4*s^4+48128*r^7*s^3+189440*r^6*s^3
      +159744*r^5*s^3+2048*r^8*s^2+139264*r^7*s^2+141312*r^6*s^2
      +40960*r^8*s+61440*r^7*s+8192*r^8) /3  * t^5 ,

      -8*(27*s^16+216*r*s^15+578*s^15+648*r^2*s^14+4032*r*s^14+4272*s^14
           +864*r^3*s^13+9408*r^2*s^13+32328*r*s^13+10752*s^13+432*r^4*s^12
           +5184*r^3*s^12+96048*r^2*s^12+91008*r*s^12+8624*s^12-10848*r^4*s^11
           +132192*r^3*s^11+323136*r^2*s^11+80640*r*s^11-16128*r^5*s^10
           +56328*r^4*s^10+628992*r^3*s^10+316416*r^2*s^10-5888*r^6*s^9
           -55872*r^5*s^9+739200*r^4*s^9+684288*r^3*s^9-58176*r^6*s^8
           +558144*r^5*s^8+915456*r^4*s^8-2304*r^7*s^7+324096*r^6*s^7
           +829440*r^5*s^7+7296*r^8*s^6+216576*r^7*s^6+552064*r^6*s^6
           +140544*r^8*s^5+267264*r^7*s^5+46080*r^9*s^4+86016*r^8*s^4
           +3072*r^10*s^3+27648*r^9*s^3+12288*r^10*s^2-1024*r^12)/27  * t^6 ,

      1/4 * t^7 
 ];
}

double cover HMS 

z^2 = -(s^3+2*s^2+12*r*s+8*r^2)*(s+2*r+2)*(27*s^4+54*r*s^3-52*s^3-48*r*s^2+44*s^2+96*r^2*s+72*r*s-16*r^3-16*r^2)

r = s*t
converts this to an ell surface

converting to Jacobian we get

y^2 = x^3 + (64*t^6-256*t^5-512*t^4+640*t^3+1440*t^2+768*t+128)*x^2
       -256*(2*t+1)^4*(t^2-4*t-4)*(7*t^2+12*t+4)*x
setting t = (v-1)/2 makes it in to the more symmetric form
y^2 = x^3+(v^6-14*v^5+23*v^4+108*v^3+23*v^2-14*v+1)*x^2
      -16*v^4*(v^2-10*v-7)*(7*v^2+10*v-1)*x
(symmetric under v -> 1/v, x -> x/v^6)

(net transf
r = -(v-1)*(v^2*x+v*x-x+28*v^5+40*v^4-4*v^3)/(x+28*v^6+40*v^5-4*v^4);
s = -2*(v^2*x+v*x-x+28*v^5+40*v^4-4*v^3)/(x+28*v^6+40*v^5-4*v^4);
z = 64*(v-1)*v^3*(v+1)^2*(7*v^2+10*v-1)*(v^2*x+v*x-x+28*v^5+40*v^4-4*v^3)^2*y/(x+28*v^6+40*v^5-4*v^4)^4;
)

honestly elliptic with chi = 3.
A7 at infinity, A7 at 0, A1 at 1, A3 at -1, A1 at roots of (v^2-10*v-7),
A1 at roots of (7*v^2+10*v-1), A2 at roots of (v^2-10*v+1)
so trivial sublattice has rank 7+1+3+7+2+4+2 + 2 = 28. 
leaves room for rank up to 2.

section:

x = 4*v*(7*v^2+10*v-1), y = 4*v*(v+1)*(v^2-10*v+1)*(7*v^2+10*v-1)
x = 4*(v^2-10*v-7), y = 12*sqrt(-3)*(v-1)*(v+1)^2*(v^2-10*v-7)
heights 1/6 and 3/2 respectively, clearly orthogonal. 

So rank = 2. recall also 2-torsion section.
disc = 8*8*2*4*2^4*3^2*(1/6)*(3/2)*(1/4) = 2^9*3^2. 
checked 2- and 3-saturated.

-----------------------------

j1 + j2 = 
32768*(4*s^27+60*r*s^26+8*s^26+387*r^2*s^25+184*r*s^25-48*s^25+1391*r^3*s^24
             +2174*r^2*s^24-720*r*s^24-96*s^24+3000*r^4*s^23+15134*r^3*s^23
             -6740*r^2*s^23-2208*r*s^23+192*s^23+3828*r^5*s^22+65780*r^4*s^22
             -42852*r^3*s^22-24200*r^2*s^22+2880*r*s^22+384*s^22+2480*r^6*s^21
             +185624*r^5*s^21-165856*r^4*s^21-184968*r^3*s^21+33040*r^2*s^21
             +8832*r*s^21-256*s^21+144*r^7*s^20+346595*r^6*s^20
             -337376*r^5*s^20-1125168*r^4*s^20+293712*r^3*s^20+84640*r^2*s^20
             -3840*r*s^20-512*s^20-768*r^8*s^19+427358*r^7*s^19
             -106364*r^6*s^19-5278400*r^5*s^19+1987456*r^4*s^19
             +542880*r^3*s^19-49088*r^2*s^19-11776*r*s^19-320*r^9*s^18
             +339128*r^8*s^18+1215760*r^7*s^18-18053964*r^6*s^18
             +9957952*r^5*s^18+2316736*r^4*s^18-578240*r^3*s^18-90496*r^2*s^18
             +163440*r^9*s^17+3311916*r^8*s^17-43967336*r^7*s^17
             +35594976*r^6*s^17+5399424*r^5*s^17-3898880*r^4*s^17
             -180608*r^3*s^17+42736*r^10*s^16+4418268*r^9*s^16
             -76012872*r^8*s^16+89070336*r^7*s^16+1828560*r^6*s^16
             -14510080*r^5*s^16+1347328*r^4*s^16+4704*r^11*s^15
             +3466560*r^10*s^15-93622456*r^9*s^15+155248096*r^8*s^15
             -26157408*r^7*s^15-29090752*r^6*s^15+10639360*r^5*s^15
             +1617952*r^11*s^14-82592128*r^10*s^14+188526048*r^9*s^14
             -78815424*r^8*s^14-21061888*r^7*s^14+35969216*r^6*s^14
             +418880*r^12*s^13-52556992*r^11*s^13+160847232*r^10*s^13
             -111294400*r^9*s^13+38234560*r^8*s^13+72901760*r^7*s^13
             +47040*r^13*s^12-24236156*r^12*s^12+100604800*r^11*s^12
             -79703296*r^10*s^12+121336512*r^9*s^12+96260480*r^8*s^12
             -7944552*r^13*s^11+52570656*r^12*s^11-10556672*r^11*s^11
             +155437568*r^10*s^11+86613632*r^9*s^11-1687504*r^14*s^10
             +27433728*r^13*s^10+34603104*r^12*s^10+119947264*r^11*s^10
             +58505216*r^10*s^10-174048*r^15*s^9+13906688*r^14*s^9
             +38752192*r^13*s^9+66470016*r^12*s^9+37677056*r^11*s^9
             +5551104*r^15*s^8+24100608*r^14*s^8+33684992*r^13*s^8
             +26533952*r^12*s^8+1425920*r^16*s^7+9608704*r^15*s^7
             +16784896*r^14*s^7+15668096*r^13*s^7+172032*r^17*s^6
             +1678848*r^16*s^6+5877760*r^15*s^6+5395712*r^14*s^6
             -504832*r^17*s^5+145408*r^16*s^5-31232*r^15*s^5-359936*r^18*s^4
             -1171456*r^17*s^4-1111040*r^16*s^4-64512*r^19*s^3-645120*r^18*s^3
             -579584*r^17*s^3-122880*r^19*s^2-100352*r^18*s^2+16384*r^20*s
             +20480*r^19*s+8192*r^21+8192*r^20)
 /(s^5*(s+2*r)^7*(s^2+2*s+4*r)^8)

j1*j2 = 67108864*(4*s^10+24*r*s^9-16*s^9+55*r^2*s^8-96*r*s^8+16*s^8+60*r^3*s^7
                -196*r^2*s^7+96*r*s^7+28*r^4*s^6-120*r^3*s^6+220*r^2*s^6
                +136*r^4*s^5+288*r^3*s^5+264*r^5*s^4+240*r^4*s^4+112*r^6*s^3
                +48*r^5*s^3-32*r^6*s^2+4*r^8)^3
 /(s^8*(s+2*r)^8*(s^2+2*s+4*r)^8)

---------------------------

special loci

product locus
r = 0: gives conic y^2 = -(27*s^2-52*s+44), but no real points

I10 = 0:
(s-2): z^2 is r^2-12*r-12 mod sqs, which has genus 0 and has rational pts.
s = 0, z = 16*r^2*(r+1)
(s+2*r): z = 16*r^2*(r+1)
(s^2+4*r): gives an ell curve y^2 = (s^2-26*s+44)*(s^2-2*s-4).
(s^2+2*s+4*r): genus 0, r = -s^2/4 - s/2, z  = (s-2)*s^2*(s+2)*(s^2-12*s+4)/4
(s^3+2*s^2+12*r*s+8*r^2): genus 0, 
r = -t*(1+3*t+t^2), s = -2-6*t-2*t^2. part of branch locus

(s^3-2*s^2-4*r*s-4*r^2): genus 0, r = 2*t*(1+2*t+2*t^2), s = 2+4*t+4*t^2
lifts to give y^2 = -(2*t+3)*(3*t+1)*(2*t^2+t+1) an ell curve
7-isogenous

(s^3+2*r*s^2+4*s^2+8*r*s+8*r^2): genus 0, r = -t*(t^2+2*t+2)/(t+1), s = -2*(t^2+2*t+2)/(t+1). lifts to genus 2 curve. 23-isogenous

(s^3+2*r*s^2-2*s^2+4*r^2): genus 0, r = -1/2*t*(-2+t^2)/(t+1), s = -(-2+t^2)/(t+1)
lifts to ell curve y^2 = (t-2)*(2*t+3)*(2*t^2+3*t+2). 7-isogenous

(3*s^4+4*r*s^3+4*s^3+8*r*s^2-8*r^2*s-16*r^3) genus 0, param
r=-4*(t+2)*(-2+t^2)/t^3/(3*t+4), s= -4*(t+2)*(-2+t^2)/t^2/(3*t+4)
lifts to genus 2 curve. 31-isogenous

(s^6+4*r*s^5-4*s^5-24*r*s^4-16*s^4-24*r^2*s^3-96*r*s^3-16*r^3*s^2-224*r^2*s^2-192*r^3*s-64*r^4): genus 0, param
r = -1/64*(t^2+8*t-64)*(t^4-16*t^3+320*t^2-2048*t+4096)/t^2/(t-4)^3, 
s = 1/16*(t^4-16*t^3+320*t^2-2048*t+4096)/t/(t-4)^2
lifts to genus 3 curve. 39-isogenous

(s+2*r+2), genus 0, part of branch locus

(27*s^4+54*r*s^3-52*s^3-48*r*s^2+44*s^2+96*r^2*s+72*r*s-16*r^3-16*r^2): 
genus 0, param 
r = 1/216*(t^2+26*t+124)*(t^2+40*t+408)/(t+20), 
s = 1/54*(t+16)*(t^2+26*t+124)/(t+20)
part of branch locus

(s^8+4*r*s^7+4*s^7+4*r^2*s^6+24*r*s^6+4*s^6+56*r^2*s^5+32*r*s^5
         +56*r^3*s^4+112*r^2*s^4+16*r^4*s^3+208*r^3*s^3+224*r^4*s^2+128*r^5*s
         +32*r^6). 
reducible over Q(i). (r = s*t makes it quadratic in s, solve)
3-isogenous

s = -2: gives ell curve y^2 = (r-3)*(r^3+13*r^2+48*r-64)
non-modular

s = 1/2: gives ell curve y^2 = (4*r-11)*(4*r+5)*(8*r+1)*(8*r+5)
non-modular

s = 5/2: gives ell curve y^2 = (4*r+9)*(256*r^3-3584*r^2-11580*r-8275)
non-modular

r = -1: gives genus 1 curve y^2 = -(s^2+4*s-4)*(27*s^2-52*s-12) which
has rational points. so ell curve
non-modular

r = -2: genus 2 curve
non-modular

--------------------------------

curves from sections:

first section gives a curve parametrized by 
r = -(v-1)*(2*v-1)/(v^2-v+1)
s = -2*(2*v-1)/(v^2-v+1)
z = 16*(v-1)*v^2*(v+1)*(2*v-1)^2*(v^2-10*v+1)/(v^2-v+1)^4

universal curve
y^2 = T^6 +
T^5*12*(v-5)*(v-1)^2*(v^2-10*v+1)*(7*v^2-2*v+3)
+T^4*4*(v-1)*(v^2-10*v+1)*(7*v^5+65*v^4-74*v^3+226*v^2-589*v+493)
  *(9*v^6+198*v^5-621*v^4+964*v^3-321*v^2-42*v+325)
-T^3*32*(v-1)^3*(v^2-10*v+1)*(29*v^4-172*v^3+222*v^2-220*v+77)
    *(9*v^6+198*v^5-621*v^4+964*v^3-321*v^2-42*v+325)^2
+T^2*16*(v-1)^3*(v^2-10*v+1)^2*(7*v^3-17*v^2+133*v-155)
   *(9*v^6+198*v^5-621*v^4+964*v^3-321*v^2-42*v+325)^3
+T*192*(v-1)^5*(v^2-10*v+1)^2*(7*v^2-22*v+31)
    *(9*v^6+198*v^5-621*v^4+964*v^3-321*v^2-42*v+325)^4
+64*(v-1)^5*(v^2-10*v+1)^2*(9*v^3-71*v^2+91*v-45)
   *(9*v^6+198*v^5-621*v^4+964*v^3-321*v^2-42*v+325)^5

second gives a curve parametrized by 
r = -(v-1)*(7*v^2+4*v-7)/((v+1)*(7*v^2-4*v+7))
s = -2*(7*v^2+4*v-7)/((v+1)*(7*v^2-4*v+7))
z = 48*sqrt(-3)*v^3*(v^2-10*v-7)*(7*v^2+4*v-7)^2*(7*v^2+10*v-1)/((v+1)^4*(7*v^2-4*v+7)^4)

etc.



==> disc81.txt <==

start from E6 A2 A7 section of height 9/8 = 4 - 4/3 - 2/3 - 7/8

3-neighbor step to E8 A7 section of height 81/8 = 12 - 3*5/8

2-neighbor step to E8 E7

------------------------------------------

E6 at infinity, A7 at 0, A2 at 1.

b1 = (g-1)*f1^2;
f = b1*e*f1;
{
b2 = (e*f^6+f^6-2*b1*e^3*f^5-4*b1*e^2*f^5-2*b1*e*f^5+b1^3*e^3*f^4
            -9*b1^3*e^2*f^4-4*b1^4*e^5*f^3+4*b1^4*e^3*f^3-b1^6*e^5*f^2
            -9*b1^6*e^4*f^2-2*b1^7*e^7*f+4*b1^7*e^6*f-2*b1^7*e^5*f-b1^9*e^7
            +b1^9*e^6)
    /(2*e*f*(f^2+b1^3*e^2)^2);
}
a1 = -(e*f^2+f^2-2*b2*e*f-b1^3*e^3+b1^3*e^2)/(2*b1*e*f);
b0 = -(f^2-2*b1*e^2*f-b1^3*e^2)/(2*f);
\\ so far A5. next eqn is quadratic in a1. set disc = square ...
\\ set equal to (b0 - b1*e^2 + f)^2
c0 = b0^2/e^2;
c2 = -c0 + (2*b1*b0 + ((-e^2 - a1)*b1^2 + 2*b2*b1));
c1 = b1^2;
c = c0*t + (1-t)*(c1 + c2*t);
b = b0*t + (1-t)*(b1 + b2*t);
a = e^2*t + (1-t)*(1 + a1*t);
p = x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2;
dd = poldisc(p,x);
dd = dd/(t^6*(t-1)^3);

now for extra section
xs = k*t*(t-1)
ys = -((g^4*k^3+((12*f1-4*e)*g^4+(-12*f1+8*e-8)*g^3+8*g^2)*k^2
          +(-4*f1^2*g^5+(40*f1^2-24*e*f1)*g^4
                       +(-72*f1^2+(72*e-48)*f1-16*e^2+16*e)*g^3
                       +(36*f1^2+(-48*e+96)*f1+16*e^2-48*e+16)*g^2
                       +(-48*f1+32*e-32)*g+16)
           *k-4*f1^3*g^6+(28*f1^3+(-8*e+8)*f1^2)*g^5
          +(-48*f1^3+(24*e-24)*f1^2)*g^4+(24*f1^3+(-16*e+32)*f1^2)*g^3
          -16*f1^2*g^2)
 *t^2
 +(4*g^4*k^2+((24*f1-8*e+8)*g^4+(-24*f1+16*e-16)*g^3+16*g^2)*k-8*f1^2*g^5
            +8*f1^2*g^4)
  *t-8*g^4*k)
 /(8*g^4)

---
2 eqns : resultant gives

g^4*k^3+(f1^2*g^5+(-f1^2+8*f1)*g^4-4*f1*g^3-8*g^2)*k^2
       +(2*f1^3*g^6-2*f1^3*g^4+8*f1^2*g^3-4*f1^2*g^2-16*f1*g+16)*k+4*f1^4*g^5
       -4*f1^4*g^4-8*f1^3*g^3+8*f1^3*g^2+16*f1^2*g-16*f1^2

k = k1/g^2, f1 = f2/g^2 gives a quadratic for g
disc= square leads to 

k1 = (h^2-f2^2)/4;
g = 2*f2*(h^2+2*f2*h-4*h+f2^2-4*f2+16)/((h+f2)*(h^2+2*f2*h-8*h+f2^2+16));

working back we get 
f1 = (h+f2)^2*(h^2+2*f2*h-8*h+f2^2+16)^2/(4*f2*(h^2+2*f2*h-4*h+f2^2-4*f2+16)^2);
k = (h-f2)*(h+f2)^3*(h^2+2*f2*h-8*h+f2^2+16)^2/(16*f2^2*(h^2+2*f2*h-4*h+f2^2-4*f2+16)^2);

e = -(h^7+7*f2*h^6-24*h^6+21*f2^2*h^5-128*f2*h^5+272*h^5+35*f2^3*h^4
          -280*f2^2*h^4+1040*f2*h^4-1536*h^4+35*f2^4*h^3-320*f2^3*h^3
          +1504*f2^2*h^3-3968*f2*h^3+4352*h^3+21*f2^5*h^2-200*f2^4*h^2
          +992*f2^3*h^2-3456*f2^2*h^2+8448*f2*h^2-6144*h^2+7*f2^6*h-64*f2^5*h
          +272*f2^4*h-1152*f2^3*h+3840*f2^2*h-10240*f2*h+4096*h+f2^7-8*f2^6
          +16*f2^5-128*f2^4-256*f2^3+4096*f2)
   /(32*f2*(h^2+2*f2*h-4*h+f2^2-4*f2+16)^2)

to simplify plug in h = h1 - f2 + 2

g = 2*f2*(h1^2+12)/((h1+2)*(h1^2-4*h1+8*f2+4))
h = h1-f2+2
f1 = (h1+2)^2*(h1^2-4*h1+8*f2+4)^2/(4*f2*(h1^2+12)^2)
k = (h1+2)^3*(h1-2*f2+2)*(h1^2-4*h1+8*f2+4)^2/(16*f2^2*(h1^2+12)^2)
e = -(h1^7-10*h1^6+16*f2*h1^5+68*h1^5-160*f2*h1^4+24*h1^4+64*f2^2*h1^3
           +256*f2*h1^3-336*h1^3-384*f2^2*h1^2+2048*f2*h1^2-224*h1^2
           -2304*f2^2*h1+768*f2*h1+192*h1+1536*f2^2-1536*f2+1152)
   /(32*f2*(h1^2+12)^2)


--------------------------

r: rat(r)$
s: rat(s)$
f2: r*(s^2-1)$
h1: 2*s$
g : 2*f2*(h1^2+12)/((h1+2)*(h1^2-4*h1+8*f2+4))$
h : h1-f2+2$
f1 : (h1+2)^2*(h1^2-4*h1+8*f2+4)^2/(4*f2*(h1^2+12)^2)$
e : -(h1^7-10*h1^6+16*f2*h1^5+68*h1^5-160*f2*h1^4+24*h1^4+64*f2^2*h1^3
           +256*f2*h1^3-336*h1^3-384*f2^2*h1^2+2048*f2*h1^2-224*h1^2
           -2304*f2^2*h1+768*f2*h1+192*h1+1536*f2^2-1536*f2+1152)
   /(32*f2*(h1^2+12)^2)$

b1 : (g-1)*f1^2$
f : b1*e*f1$

b2 : (e*f^6+f^6-2*b1*e^3*f^5-4*b1*e^2*f^5-2*b1*e*f^5+b1^3*e^3*f^4
            -9*b1^3*e^2*f^4-4*b1^4*e^5*f^3+4*b1^4*e^3*f^3-b1^6*e^5*f^2
            -9*b1^6*e^4*f^2-2*b1^7*e^7*f+4*b1^7*e^6*f-2*b1^7*e^5*f-b1^9*e^7
            +b1^9*e^6)
    /(2*e*f*(f^2+b1^3*e^2)^2)$

a1 : -(e*f^2+f^2-2*b2*e*f-b1^3*e^3+b1^3*e^2)/(2*b1*e*f)$
b0 : -(f^2-2*b1*e^2*f-b1^3*e^2)/(2*f)$
c0 : b0^2/e^2$
c2 : -c0 + (2*b1*b0 + ((-e^2 - a1)*b1^2 + 2*b2*b1))$
c1 : b1^2$
c : c0*t + (1-t)*(c1 + c2*t)$
b : b0*t + (1-t)*(b1 + b2*t)$
a : e^2*t + (1-t)*(1 + a1*t)$
p : x^3 + a*x^2 + 2*b*t^2*(t-1)*x + c*t^4*(t-1)^2$

mu: (s^2 + 3)^2/((s-1)*(2*r*s+s+2*r-1))$
p: ev(p, t=t*mu)$
p: ev(p, x=x/r^2)*r^6$

gets rid of denominators
short version

p: x^3 + x^2*( 
(4*r^2*s^6+4*r*s^6+s^6-24*r^2*s^5-24*r*s^5-6*s^5-36*r^2*s^4+108*r*s^4+15*s^4
          +240*r^2*s^3+144*r*s^3-84*s^3+252*r^2*s^2-132*r*s^2-177*s^2
          -216*r^2*s-504*r*s-198*s+36*r^2-108*r-63)/16 * t^2
-(2*r^2*s^3+r*s^3+10*r^2*s^2+r*s^2-2*s^2-2*r^2*s-13*r*s-4*s+6*r^2-5*r-2)/2 * t
+ r^2)
+ x*(s+1)^2*(r*s-r-1)*t^2*(s^4*t+6*s^2*t+9*t-2*r*s^2-s^2+2*s+2*r-1)*
((2*r*s^6+s^6-4*r*s^5-2*s^5-16*r^2*s^4+38*r*s^4+3*s^4+64*r^2*s^3+24*r*s^3-44*s^3
       +96*r^2*s^2-34*r*s^2-73*s^2-192*r^2*s-276*r*s-114*s+48*r^2-6*r-27)*t^2
-8*(r^2*s^3+r*s^3+9*r^2*s^2+r*s^2-2*s^2-5*r^2*s-13*r*s-4*s+3*r^2-5*r-2) * t
+ 16*r^2)/8 
+ (s+1)^4*(r*s-r-1)^2*t^4*(s^4*t+6*s^2*t+9*t-2*r*s^2-s^2+2*s+2*r-1)^2*
((s-1)^2*(s^2+2*s+8*r+5)^2 * t^2 
-8*(r*s^3+8*r^2*s^2+r*s^2-2*s^2-8*r^2*s-13*r*s-4*s-5*r-2) * t + 16*r^2
)/16


this has A2 at t = (s-1)*(2*r*s+s+2*r-1)/(s^2+3)^2

t0: (s-1)*(2*r*s+s+2*r-1)/(s^2+3)^2

section

xs: -(s+1)^2*(r*s-r-1)*(s^2+3)^2/(s-1)^2*t*(t-t0)$

ys: (s+1)^2*(r*s-r-1)*t*(s^4*t+6*s^2*t+9*t-2*r*s^2-s^2+2*s+2*r-1)
       *(s^6*t^2-2*s^5*t^2+8*r*s^4*t^2+3*s^4*t^2-32*r*s^3*t^2-12*s^3*t^2
                +48*r*s^2*t^2+23*s^2*t^2-32*r*s*t^2-18*s*t^2+8*r*t^2+5*t^2
                -2*r*s^4*t-s^4*t+4*r*s^3*t+4*s^3*t-24*r*s^2*t+2*s^2*t+28*r*s*t
                +20*s*t-6*r*t+7*t-4*r*s+4*r)/(4*(s-1)^3)$

q: ev(p, x=x/u^4,t=1/u)*u^12$

w: y  + (a0 + a1*u + a2*u^2)*x + b0 + b1*u + b2*u^2 + b3*u^3 + b4*u^4 + b5*u^5
divided by

u^4*(u-mu)^2

b0: 0$
a0: 0$
b1: 0$
b2: -(s-1)*(s+1)^2*(r*s-r-1)*(s^2+3)^2*(s^2+2*s+8*r+5)/4$ 
a1: -(2*r*s^6+s^6-4*r*s^5-2*s^5-16*r^2*s^4+38*r*s^4+3*s^4+64*r^2*s^3+24*r*s^3
         -44*s^3+96*r^2*s^2-34*r*s^2-73*s^2-192*r^2*s-276*r*s-114*s+48*r^2-6*r
         -27)/(4*(s-1)*(s^2+2*s+8*r+5))$
b3: (s+1)^2*(r*s-r-1)
       *(2*r*s^8+s^8+8*r*s^7+64*r^2*s^6+32*r*s^6-4*s^6-32*r^2*s^5-72*r*s^5
                -32*s^5+128*r^3*s^4+288*r^2*s^4+36*r*s^4-42*s^4-256*r^3*s^3
                -704*r^2*s^3-520*r*s^3-128*s^3+768*r^2*s^2+336*r*s^2-36*s^2
                +256*r^3*s-288*r^2*s-696*r*s-224*s-128*r^3-96*r^2-150*r-47)
 /(4*(s-1)*(s^2+2*s+8*r+5))$



b4 : -(s+1)^2*(r*s-r-1)*(2*r*s+s+2*r-1)
        *(r*s^7+8*r^2*s^6+r*s^6-2*s^6-24*r^2*s^5+r*s^5-4*s^5-64*r^3*s^4
               +96*r^2*s^4+41*r*s^4-22*s^4+128*r^3*s^3+112*r^2*s^3-85*r*s^3
               -56*s^3-24*r^2*s^2-165*r*s^2-78*s^2-128*r^3*s-216*r^2*s-237*r*s
               -68*s+64*r^3+48*r^2-69*r-26)
 /((s^2+3)^2*(s^2+2*s+8*r+5))$

a2 : (r*s^6-16*r^3*s^5+16*r^2*s^5+10*r*s^5-2*s^5+48*r^3*s^4+120*r^2*s^4
            -13*r*s^4-14*s^4+160*r^3*s^3-164*r*s^3-28*s^3-96*r^3*s^2
            -400*r^2*s^2-233*r*s^2-4*s^2-144*r^3*s-144*r^2*s-6*r*s+30*s+48*r^3
            +24*r^2+21*r+18)
    /((s^2+3)^2*(s^2+2*s+8*r+5))$

b5 :-8*(s-1)*(s+1)^3*(s+4*r+1)*(r*s-r-1)^2*(2*r*s+s+2*r-1)^2
        *(2*r*s^2-s^2-4*r*s-2*s+2*r-1)/((s^2+3)^4*(s^2+2*s+8*r+5))$


p: ev(q - y^2, y = u^4*(u-mu)^2*w - ( (a0 + a1*u + a2*u^2)*x + b0 + b1*u + b2*u^2 + b3*u^3 + b4*u^4 + b5*u^5) )$

p: num(p)$ 
p: ev(p,x=x*u^2)/u^6$
p: ev(p,x=x*(u-mu))/(u-mu)^3$

(this has a section; if we plug in xs and ys in to defn of w, get a
linear frac trans of u. solve for u and plug in and solve for x. gives
a rational point on the cubic).

p: ev(p,x=x/(s^2+3)^2)$
p: p/((s-1)*(2*r*s+s+2*r-1))^3$

stringout("cubicE8A7.txt",p);


read("cubicE8A7.txt");
q = subst(p,u,t);
read("jacobians");
p = jac3(q);

p = subst(p,x,x + 256*r^2*(s-1)^4*(s+1)^6*(s+4*r+1)^2*(r*s-r-1)^4*(2*r*s+s+2*r-1)^6*(s^2+3)^4*(s^2+2*s+8*r+5)^2*(2*r*s^2-s^2-4*r*s-2*s+2*r-1)^2/3 );

{
p = subst(p,x,x-16*(s-1)^3*(s+1)^3*(r*s-r-1)^2*(2*r*s+s+2*r-1)^4*(s^2+3)^8*(s^2+2*s+8*r+5)^3
   *(4*r^3*s^6-8*r^2*s^6+r*s^6-16*r^4*s^5-48*r^3*s^5+4*r^2*s^5+8*r*s^5-2*s^5
              -48*r^4*s^4+132*r^3*s^4+36*r^2*s^4-11*r*s^4-10*s^4+160*r^4*s^3
              -120*r^2*s^3-80*r*s^3-20*s^3-160*r^4*s^2-116*r^3*s^2-288*r^2*s^2
              -109*r*s^2-20*s^2+112*r^4*s-208*r^3*s-204*r^2*s-56*r*s-10*s
              -48*r^4-20*r^3-60*r^2-9*r-2)/3 * w);
}


{
p = subst(p,x,x+(s-1)^2*(2*r*s+s+2*r-1)^2*(s^2+3)^12*(s^2+2*s+8*r+5)^4
       *(4*r^2*s^6-20*r*s^6+s^6+72*r^2*s^5+72*r*s^5+42*s^5+60*r^2*s^4
                  -108*r*s^4+15*s^4+48*r^2*s^3+144*r*s^3+204*s^3+60*r^2*s^2
                  +180*r*s^2+207*s^2-120*r^2*s+168*r*s+234*s+132*r^2+588*r
                  +321)/12 * w^2);
}

la = (s^2+3)^4*(s^2+2*s+8*r+5)^2;
p = subst(p,x,x*la)/la^3;

p = subst(p,w,w/(s^2+3)^4);
p = subst(p,w,w/(s^2+2*s+8*r+5));

p = subst(p,w,w*(s+1)^3);
p = subst(p,x,x*(s+1)^6)/(s+1)^18;
p = subst(p,w,w*(s-1));
p = subst(p,x,x*(s-1)^4)/(s-1)^12;
p = subst(p,w,w*(r*s-r-1)^2);
p = subst(p,x,x*(r*s-r-1)^4)/(r*s-r-1)^12;
p = subst(p,w,w*(2*r*s+s+2*r-1)^2);
p = subst(p,x,x*(2*r*s+s+2*r-1)^6)/(2*r*s+s+2*r-1)^18;

p = subst(p,w,t);

this is in weierstrassE8A7.txt
new ell param is (x + (s+1)^4*(s^2+3)/16)/t^4

q = subst(p, x,w*t^4 - (s+1)^4*(s^2+3)/16*t^3)/t^8;
read("jacobians");
q = subst(q,t,x);
p = jac2(q);

p = subst(subst(p,x,x/t^4),w,1/t)*t^12;
write("weierstrassE8E7.txt",p);


{
S = [
   -64*r^2*(s+4*r+1)^2*(2*r*s^2-s^2-4*r*s-2*s+2*r-1)^2  * t^3,
  
  -(16*r^4*s^12+32*r^3*s^12+24*r^2*s^12+8*r*s^12+s^12-192*r^4*s^11-3840*r^3*s^11
             -3744*r^2*s^11-960*r*s^11-12*s^11+288*r^4*s^10+5952*r^3*s^10
             +14832*r^2*s^10+6672*r*s^10+930*s^10+576*r^4*s^9-15648*r^2*s^9
             -16512*r*s^9-2076*s^9+1008*r^4*s^8+31968*r^3*s^8+36648*r^2*s^8
             +12024*r*s^8+7119*s^8+5760*r^4*s^7+75264*r^3*s^7-39744*r^2*s^7
             -62592*r*s^7+1512*s^7+13248*r^4*s^6-67200*r^3*s^6-169440*r^2*s^6
             -69408*r*s^6+31836*s^6+42624*r^4*s^5+267264*r^3*s^5
             +112320*r^2*s^5-4608*r*s^5+74088*s^5+12528*r^4*s^4-504864*r^3*s^4
             -809496*r^2*s^4-330120*r*s^4+108207*s^4-5568*r^4*s^3
             +192768*r^3*s^3+467424*r^2*s^3+353856*r*s^3+301092*s^3
             +27936*r^4*s^2+21312*r^3*s^2-526608*r^2*s^2-208368*r*s^2
             +275490*s^2-43200*r^4*s-728064*r^3*s-766368*r^2*s+369792*r*s
       +442548*s+10512*r^4+447264*r^3+1306584*r^2+1260936*r+397665)/768 * t^4,

   4*(16*r^6*s^12+40*r^4*s^12+r^2*s^12-640*r^7*s^11+640*r^6*s^11+640*r^5*s^11
              -160*r^4*s^11+24*r^3*s^11+48*r^2*s^11-12*r*s^11+256*r^8*s^10
              +2688*r^7*s^10+6304*r^6*s^10-4096*r^5*s^10-192*r^4*s^10
              +1256*r^3*s^10-6*r^2*s^10-156*r*s^10+12*s^10-2560*r^8*s^9
              +4224*r^7*s^9-16512*r^6*s^9-5888*r^5*s^9+12224*r^4*s^9
              +2792*r^3*s^9-2608*r^2*s^9-468*r*s^9+120*s^9+17664*r^8*s^8
              -16512*r^7*s^8+19440*r^6*s^8+37248*r^5*s^8+26568*r^4*s^8
              -18216*r^3*s^8-9393*r^2*s^8+540*r*s^8+540*s^8-59392*r^8*s^7
              +24320*r^7*s^7+50432*r^6*s^7+39680*r^5*s^7-65728*r^4*s^7
              -63760*r^3*s^7-4896*r^2*s^7+6408*r*s^7+1440*s^7+119296*r^8*s^6
              +78080*r^7*s^6+51392*r^6*s^6-220672*r^5*s^6-169408*r^4*s^6
              -33520*r^3*s^6+34540*r^2*s^6+17640*r*s^6+2520*s^6-150528*r^8*s^5
              -108288*r^7*s^5-417024*r^6*s^5-221184*r^5*s^5+27648*r^4*s^5
              +115920*r^3*s^5+89760*r^2*s^5+26712*r*s^5+3024*s^5+90624*r^8*s^4
              -112896*r^7*s^4+192240*r^6*s^4+241920*r^5*s^4+299448*r^4*s^4
              +214704*r^3*s^4+104847*r^2*s^4+25272*r*s^4+2520*s^4
              +30720*r^8*s^3+392064*r^7*s^3+90240*r^6*s^3+196224*r^5*s^3
              +253536*r^4*s^3+152952*r^3*s^3+68592*r^2*s^3+15300*r*s^3
              +1440*s^3-86784*r^8*s^2-545664*r^7*s^2-222048*r^6*s^2
              +66048*r^5*s^2+98688*r^4*s^2+49032*r^3*s^2+25338*r^2*s^2
              +5748*r*s^2+540*s^2+50688*r^8*s+343680*r^7*s+292224*r^6*s
              +154368*r^5*s+42816*r^4*s+5064*r^3*s+4752*r^2*s+1212*r*s+120*s
              -9984*r^8-61056*r^7+18192*r^6+43392*r^5+15192*r^4-264*r^3
              +321*r^2+108*r+12)/3   * t^5,

(64*r^6*s^18+192*r^5*s^18+240*r^4*s^18+160*r^3*s^18+60*r^2*s^18+12*r*s^18+s^18
            -1152*r^6*s^17+31104*r^5*s^17+64800*r^4*s^17+48960*r^3*s^17
            +16200*r^2*s^17+1944*r*s^17-18*s^17+5184*r^6*s^16-214848*r^5*s^16
            -926352*r^4*s^16-869472*r^3*s^16-291780*r^2*s^16-34740*r*s^16
            -2007*s^16-13824*r^5*s^15+578304*r^4*s^15+2469888*r^3*s^15
            +1845504*r^2*s^15+410976*r*s^15+16272*s^15-6912*r^6*s^14
            -670464*r^5*s^14-4781376*r^4*s^14-4219776*r^3*s^14
            -2525904*r^2*s^14-1128816*r*s^14-168588*s^14+13824*r^6*s^13
            -1290240*r^5*s^13-2710656*r^4*s^13+13457664*r^3*s^13
            +11104416*r^2*s^13+1955520*r*s^13+95688*s^13-34560*r^6*s^12
            -292608*r^5*s^12-10543680*r^4*s^12+12751488*r^3*s^12
            -2888208*r^2*s^12-7768368*r*s^12-1083708*s^12+276480*r^6*s^11
            +8944128*r^5*s^11+12434688*r^4*s^11+64336896*r^3*s^11
            +5961600*r^2*s^11-7920288*r*s^11+126576*s^11+2560896*r^6*s^10
            -29960064*r^5*s^10-115448544*r^4*s^10+14807232*r^3*s^10
            -57488184*r^2*s^10-26176824*r*s^10+97902*s^10+2914560*r^6*s^9
            +8328960*r^5*s^9+221932224*r^4*s^9+398715264*r^3*s^9
            -34060176*r^2*s^9-19384272*r*s^9+4317012*s^9+3805056*r^6*s^8
            -60953472*r^5*s^8-155316960*r^4*s^8-266455872*r^3*s^8
            -527613048*r^2*s^8-47754360*r*s^8+8531406*s^8+8957952*r^6*s^7
            -86413824*r^5*s^7+370144512*r^4*s^7+419198976*r^3*s^7
            -136498176*r^2*s^7+202448160*r*s^7+21377520*s^7+3062016*r^6*s^6
            +216698112*r^5*s^6+669339072*r^4*s^6-433607040*r^3*s^6
            -767634192*r^2*s^6+187257744*r*s^6-20160252*s^6+4603392*r^6*s^5
            -158671872*r^5*s^5-894063744*r^4*s^5-1821014784*r^3*s^5
            -392944608*r^2*s^5+579094272*r*s^5-53337528*s^5-5204736*r^6*s^4
            +242604288*r^5*s^4+710859456*r^4*s^4+823478400*r^3*s^4
            +1542651696*r^2*s^4+778594896*r*s^4-183950028*s^4-11446272*r^6*s^3
            -116716032*r^5*s^3-1204229376*r^4*s^3-1470790656*r^3*s^3
            +25978752*r^2*s^3-128297952*r*s^3-374767344*s^3+11161152*r^6*s^2
            -299412288*r^5*s^2-362331792*r^4*s^2+1256801184*r^3*s^2
            +1657555164*r^2*s^2-42398964*r*s^2-374154471*s^2-5318784*r^6*s
            +270304128*r^5*s+1439226144*r^4*s+1902844224*r^3*s+183576456*r^2*s
            -982202760*r*s-420042834*s+1429056*r^6-92964672*r^5-724558608*r^4
      -1851476832*r^3-2161056996*r^2-1191339252*r-251062767)/55296  * t^6,

  -(s+1)^9*(r*s-r-1)^3*(s^2+3)^3/32 * t^7
];
}

double cover HMS

z^2 = 16*(s^3-9*s^2-9*s+9)^2 * r^4
      + 32*s*(s^5+5*s^4+90*s^3+18*s^2-171*s-135) * r^3
      + 8*(3*s^6+40*s^5+81*s^4-336*s^3-627*s^2-360*s-81) * r^2
      + 8*(s+1)^2*(s^4+5*s^3-49*s^2-57*s-12) * r
      + (s+1)^4*(s^2-18*s-15)

clearly, have sections at r = infinity.

taking jacobian 
(relabeling r = x, s = t-1)
we get

y^2 = x^3 + 4*(44*t^5+149*t^4-184*t^3+280*t^2-128*t+16)*x^2 +64*t^5*(125*t^5+1403*t^4-946*t^3+1672*t^2+472*t-176)*x + 256*t^9*(13625*t^5-3964*t^4+18780*t^3+3568*t^2+17296*t-4096)

(net transf

s = t-1
{
r = (t^3*y-12*t^2*y+12*t*y+8*y-2*t^6*x+2*t^5*x-160*t^4*x+624*t^3*x-560*t^2*x
      +160*t*x-64*x-432*t^10-13088*t^9+34048*t^8+35584*t^7-107008*t^6
      +120320*t^5-65536*t^4)
 /(4*(t^6*x-24*t^5*x+168*t^4*x-272*t^3*x-48*t^2*x+192*t*x+64*x-1984*t^10
           +13760*t^9-20480*t^8+33152*t^7-184576*t^6+432640*t^5-557056*t^4
           +425984*t^3-131072*t^2));
}
{
z = (t^9*y^2-36*t^8*y^2+468*t^7*y^2-2568*t^6*y^2+5040*t^5*y^2-1152*t^4*y^2
        -4992*t^3*y^2+1152*t^2*y^2+2304*t*y^2+512*y^2-8800*t^16*y+57536*t^15*y
        -220672*t^14*y+1368064*t^13*y-10139648*t^12*y+54584320*t^11*y
        -201560064*t^10*y+527941632*t^9*y-999555072*t^8*y+1367474176*t^7*y
        -1320747008*t^6*y+864550912*t^5*y-362807296*t^4*y+96468992*t^3*y
        -16777216*t^2*y-2*t^9*x^3+72*t^8*x^3-936*t^7*x^3+5136*t^6*x^3
        -10080*t^5*x^3+2304*t^4*x^3+9984*t^3*x^3-2304*t^2*x^3-4608*t*x^3
        -1024*x^3-176*t^14*x^2+11692*t^13*x^2-172880*t^12*x^2+773648*t^11*x^2
        -255712*t^10*x^2-3079552*t^9*x^2-251904*t^8*x^2+18030336*t^7*x^2
        -33208320*t^6*x^2+29462528*t^5*x^2-9066496*t^4*x^2-6799360*t^3*x^2
        +3678208*t^2*x^2+114688*t*x^2-32768*x^2+698368*t^18*x-10859008*t^17*x
        +26010112*t^16*x+158646272*t^15*x-652035072*t^14*x+979699712*t^13*x
        -2960277504*t^12*x+11681234944*t^11*x-28500934656*t^10*x
        +45530218496*t^9*x-48266215424*t^8*x+32497467392*t^7*x
        -11095506944*t^6*x-2288517120*t^5*x+3942645760*t^4*x-1308622848*t^3*x
        +134217728*t^2*x+19360000*t^23-248979456*t^22-144437248*t^21
        +8260438016*t^20-26932219904*t^19+67387416576*t^18-271942483968*t^17
        +836947017728*t^16-1645435158528*t^15+2116525752320*t^14
        -1630061985792*t^13+485663703040*t^12+353970946048*t^11
        -422670499840*t^10+81335943168*t^9+52344913920*t^8-11811160064*t^7)
 /(4*(t^6*x-24*t^5*x+168*t^4*x-272*t^3*x-48*t^2*x+192*t*x+64*x-1984*t^10
           +13760*t^9-20480*t^8+33152*t^7-184576*t^6+432640*t^5-557056*t^4
           +425984*t^3-131072*t^2)^2);
}
)

A8 at t = 0, A2 at roots of (t^2-2*t+4), A1 at roots of (4*t^3-12*t^2+21*t-4)
A2 at roots of (25*t^3-66*t^2+84*t-16), D4 at infinity.

trivial lattice has rank
8 + 4 + 3 + 6 + 4 + 2 = 27.
leaves room for rank up to 3.

sections
P1 : x = 128*t^3-256*t^4, y = 16*t^3*(3*t-4)*(25*t^3-66*t^2+84*t-16)
P2 : x = 16*t^4*(t^2-7*t-2), y = 16*t^4*(t^2-2*t+4)*(4*t^3-12*t^2+21*t-4)

heights: 
P1: 6 - 1 - 3*6/9 - (2/3)*3 = 1
P2: 6 - 4*5/9 - 3/2 - (2/3)*2 = 17/18
P1 + P2: 8 - (2/3)*2 - 3/2 - 1 - (2/3)*3 - 14/9 = 11/18
so int no = (11/18 - 1 - 17/18)/2 = -2/3
[ 1, -2/3; -2/3, 17/18]
determinant 1/2. disc of NS so far:
9*3^2*2^3*3^3*4*1/2 = 2^4*3^7.
get upper bound of 29. so rank = 2.

checked no 2-torsion or 3-torsion, then checked it's 2- and 3-saturated.

--------------------------------

j invts

j1 + j2 = -(1024*r^11*s^27+5120*r^10*s^27+11520*r^9*s^27+15360*r^8*s^27+13440*r^7*s^27
                +8064*r^6*s^27+3360*r^5*s^27+960*r^4*s^27+180*r^3*s^27
                +20*r^2*s^27+r*s^27-82944*r^11*s^26-304128*r^10*s^26
                -476928*r^9*s^26-414976*r^8*s^26-218752*r^7*s^26
                -74368*r^6*s^26-19936*r^5*s^26-6304*r^4*s^26-2068*r^3*s^26
                -436*r^2*s^26-43*r*s^26-s^26+2903040*r^11*s^25
                +7658496*r^10*s^25+8273664*r^9*s^25+4860928*r^8*s^25
                +1896064*r^7*s^25+636160*r^6*s^25+179872*r^5*s^25
                +25312*r^4*s^25-116*r^3*s^25+532*r^2*s^25+295*r*s^25+22*s^25
                -56650752*r^11*s^24-110066688*r^10*s^24-87526656*r^9*s^24
                -40647424*r^8*s^24-13899904*r^7*s^24-3501568*r^6*s^24
                -648928*r^5*s^24-197248*r^4*s^24-48652*r^3*s^24+1148*r^2*s^24
                +1019*r*s^24-37*s^24+655423488*r^11*s^23+1081423872*r^10*s^23
                +731026944*r^9*s^23+278065152*r^8*s^23+73209600*r^7*s^23
                +17692416*r^6*s^23+3907008*r^5*s^23+168192*r^4*s^23
                -37224*r^3*s^23+44568*r^2*s^23+5454*r*s^23-432*s^23
                -4238604288*r^11*s^22-8456804352*r^10*s^22-5390074368*r^9*s^22
                -1506221568*r^8*s^22-327402240*r^7*s^22-81732864*r^6*s^22
                -9442368*r^5*s^22-2617152*r^4*s^22-451416*r^3*s^22
                +110952*r^2*s^22+6438*r*s^22-3342*s^22+9628305408*r^11*s^21
                +49270228992*r^10*s^21+39861766656*r^9*s^21
                +7406972928*r^8*s^21-52367616*r^7*s^21+660713472*r^6*s^21
                +102158784*r^5*s^21-51713856*r^4*s^21-4759992*r^3*s^21
                +563832*r^2*s^21+149562*r*s^21-14940*s^21
                +53089302528*r^11*s^20-108404656128*r^10*s^20
                -279998332416*r^9*s^20-82668169728*r^8*s^20
                +30861133056*r^7*s^20+1820431872*r^6*s^20-6120569664*r^5*s^20
                -611137152*r^4*s^20+170681400*r^3*s^20+11769768*r^2*s^20
                +710514*r*s^20-142398*s^20-354338509824*r^11*s^19
                -757526971392*r^10*s^19+724669763328*r^9*s^19
                +1168527928320*r^8*s^19+12459270528*r^7*s^19
                -247414200192*r^6*s^19-23588523936*r^5*s^19
                +17740619712*r^4*s^19+2087780220*r^3*s^19-204389604*r^2*s^19
                -5534037*r*s^19-772992*s^19-27449404416*r^11*s^18
                +4355389854720*r^10*s^18+5521946432256*r^9*s^18
                -3120067268352*r^8*s^18-4583432677248*r^7*s^18
                -298685605248*r^6*s^18+656342102880*r^5*s^18
                +110575576224*r^4*s^18-19290530844*r^3*s^18
                -3018838716*r^2*s^18+115428807*r*s^18-879867*s^18
                +4144654033920*r^11*s^17+5129446487040*r^10*s^17
                -23670658646784*r^9*s^17-30012018435072*r^8*s^17
                +2269565723520*r^7*s^17+11283667441920*r^6*s^17
                +2314209095136*r^5*s^17-690973394400*r^4*s^17
                -190525558428*r^3*s^17+4956446268*r^2*s^17+1963233045*r*s^17
                -29681262*s^17-1915145192448*r^11*s^16
                -49508878537728*r^10*s^16-71292266899200*r^9*s^16
                +41940163618560*r^8*s^16+89616239111808*r^7*s^16
                +20269716369408*r^6*s^16-12536409483936*r^5*s^16
                -4729454141184*r^4*s^16+74344805532*r^3*s^16
                +138625743924*r^2*s^16+4413554001*r*s^16-486839727*s^16
                -28111208951808*r^11*s^15-52239631822848*r^10*s^15
                +164803767395328*r^9*s^15+322848256868352*r^8*s^15
                +66379680299520*r^7*s^15-119232141295104*r^6*s^15
                -55923045998976*r^5*s^15+1275845520384*r^4*s^15
                +3807791183376*r^3*s^15+351120463632*r^2*s^15
                -34402587084*r*s^15-2248403616*s^15-324340568064*r^11*s^14
                +224461812953088*r^10*s^14+504182273430528*r^9*s^14
                +2525302656000*r^8*s^14-580511841403392*r^7*s^14
                -328869288691200*r^6*s^14+25657522602624*r^5*s^14
                +52464770257536*r^4*s^14+8296293703536*r^3*s^14
                -858305854224*r^2*s^14-197401228092*r*s^14-1602962676*s^14
                +87896293945344*r^11*s^13+277456304517120*r^10*s^13
                -338882018264064*r^9*s^13-1412806230392832*r^8*s^13
                -921012131612160*r^7*s^13+252368373012480*r^6*s^13
                +391436923683456*r^5*s^13+86109824476800*r^4*s^13
                -12091929294672*r^3*s^13-5370435264816*r^2*s^13
                -276736056228*r*s^13+20140032024*s^13+11661022973952*r^11*s^12
                -479664871649280*r^10*s^12-1587299339695104*r^9*s^12
                -1015315933289472*r^8*s^12+1172785822023168*r^7*s^12
                +1572022318464000*r^6*s^12+426671320265856*r^5*s^12
                -115557245063424*r^4*s^12-68469950191536*r^3*s^12
                -7220986833168*r^2*s^12+576365613228*r*s^12+80184289932*s^12
                -160964890813440*r^11*s^11-636628836529152*r^10*s^11
                +52614325598976*r^9*s^11+2590598151263232*r^8*s^11
                +3250062172688256*r^7*s^11+883520894077056*r^6*s^11
                -694526577544224*r^5*s^11-467756857550016*r^4*s^11
                -72161215248276*r^3*s^11+7859527724556*r^2*s^11
                +2695363114311*r*s^11+128210143680*s^11
                -10104079408128*r^11*s^10+643492231234560*r^10*s^10
                +2509647047642880*r^9*s^10+2972519464525056*r^8*s^10
                +51773374620288*r^7*s^10-2412424085394816*r^6*s^10
                -1713856234881312*r^5*s^10-322066423310688*r^4*s^10
                +76452440109300*r^3*s^10+35735872788756*r^2*s^10
                +3859446116115*r*s^10+36904181337*s^10
                +190514711024640*r^11*s^9+785775431844864*r^10*s^9
                +439147469687040*r^9*s^9-2190382811569152*r^8*s^9
                -4413157451879040*r^7*s^9-3126559647930624*r^6*s^9
                -486945256150944*r^5*s^9+472914120600864*r^4*s^9
                +246431604109716*r^3*s^9+40048675289676*r^2*s^9
                +994949330913*r*s^9-231625920870*s^9-21731362255872*r^11*s^8
                -637732465173504*r^10*s^8-2366797339429632*r^9*s^8
                -3522575430302976*r^8*s^8-2029642121778048*r^7*s^8
                +682063090942464*r^6*s^8+1649559227800032*r^5*s^8
                +895889228542848*r^4*s^8+186053228373996*r^3*s^8
                +1257114336804*r^2*s^8-4601325162771*r*s^8-483138121203*s^8
                -143259487488000*r^11*s^7-549264221669376*r^10*s^7
                -439674387061248*r^9*s^7+1015053194317824*r^8*s^7
                +2725938670894848*r^7*s^7+2888351666157312*r^6*s^7
                +1562218419607488*r^5*s^7+331244560767744*r^4*s^7
                -57620686728744*r^3*s^7-42019259704488*r^2*s^7
                -7467456319074*r*s^7-479658147120*s^7+50162860541952*r^11*s^6
                +472976707921920*r^10*s^6+1445267829542400*r^9*s^6
                +2205605383008768*r^8*s^6+1881811595457792*r^7*s^6
                +772576376101632*r^6*s^6-140005564471872*r^5*s^6
                -358231697209152*r^4*s^6-186251797905048*r^3*s^6
                -44907548594904*r^2*s^6-5196238535754*r*s^6-245632046238*s^6
                +57920912787456*r^11*s^5+182755026192384*r^10*s^5
                +96909533305344*r^9*s^5-378714414034944*r^8*s^5
                -893313513052416*r^7*s^5-1024373087889408*r^6*s^5
                -764247088554048*r^5*s^5-377382484005696*r^4*s^5
                -112945718241144*r^3*s^5-17881604754120*r^2*s^5
                -1205234429238*r*s^5-17358805116*s^5-38878420912128*r^11*s^4
                -227187507234816*r^10*s^4-552033905094144*r^9*s^4
                -766923136326144*r^8*s^4-707576567157504*r^7*s^4
                -473779124310528*r^6*s^4-234511824262464*r^5*s^4
                -75187581098112*r^4*s^4-8876809243656*r^3*s^4
                +2302262930664*r^2*s^4+787764271554*r*s^4+63086075154*s^4
                -4363904388096*r^11*s^3+6744215872512*r^10*s^3
                +73095398500608*r^9*s^3+162649720341504*r^8*s^3
                +194106197805696*r^7*s^3+155429809504128*r^6*s^3
                +95364012178080*r^5*s^3+48489629182272*r^4*s^3
                +19417325715684*r^3*s^3+5141156376132*r^2*s^3
                +742715782893*r*s^3+43675474752*s^3+10711401679872*r^11*s^2
                +48796385430528*r^10*s^2+98088669086976*r^9*s^2
                +120326949529344*r^8*s^2+107799091014528*r^7*s^2
                +78826390220160*r^6*s^2+48111464269728*r^5*s^2
                +23532020412768*r^4*s^2+8472782994876*r^3*s^2
                +1974318667740*r^2*s^2+255446190513*r*s^2+13726471491*s^2
                -3570467226624*r^11*s-17852336133120*r^10*s
                -37787444815104*r^9*s-44212081830912*r^8*s
                -31085472124800*r^7*s-12691321263360*r^6*s-1609577482464*r^5*s
                +1479106591200*r^4*s+1024412048892*r^3*s+289788163812*r^2*s
                +39060539523*r*s+2025183870*s+396718580736*r^11
                +1983592903680*r^10+3868006162176*r^9+3361087975680*r^8
                +501408206208*r^7-1454634796032*r^6-1230205135968*r^5
                -394269700608*r^4-34112134908*r^3+8059086252*r^2+1764482535*r
                +89065575)
 /(64*(s+1)^8*(r*s-r-1)^2*(s^2+3)^6);

j1*j2 = -(16*r^4*s^12+32*r^3*s^12+24*r^2*s^12+8*r*s^12+s^12+7488*r^4*s^11
             +7680*r^3*s^11+2016*r^2*s^11-12*s^11+69408*r^4*s^10
             +17472*r^3*s^10-13968*r^2*s^10-3888*r*s^10-30*s^10+23616*r^4*s^9
             -149760*r^3*s^9-75168*r^2*s^9+1728*r*s^9+1764*s^9+392688*r^4*s^8
             -209952*r^3*s^8-3672*r^2*s^8+49464*r*s^8+4239*s^8-777600*r^4*s^7
             -1161216*r^3*s^7+202176*r^2*s^7+85248*r*s^7+1512*s^7
             +1073088*r^4*s^6+1399680*r^3*s^6+894240*r^2*s^6-98208*r*s^6
             +6876*s^6-279936*r^4*s^5-2612736*r^3*s^5-1788480*r^2*s^5
             -321408*r*s^5+143208*s^5-1784592*r^4*s^4-3569184*r^3*s^4
             +215784*r^2*s^4+1357560*r*s^4+425007*s^4-1073088*r^4*s^3
             +373248*r^3*s^3+4735584*r^2*s^3+2923776*r*s^3+516132*s^3
             -1469664*r^4*s^2+2659392*r^3*s^2+6333552*r^2*s^2+2795472*r*s^2
             +347490*s^2+2099520*r^4*s+7278336*r^3*s+6508512*r^2*s+1881792*r*s
             +154548*s+1784592*r^4+3569184*r^3+2256984*r^2+503496*r+37665)
 ^3
 /(512*(s+1)^9*(r*s-r-1)^3*(s^2+3)^9);

--------------------------------

Special loci 


product locus
r = 0
s + 4*r +1
(2*r*s^2-s^2-4*r*s-2*s+2*r-1): genus 0 (solve for r)

I10 = 0
s = -1
(r*s-r-1)
(s^2+3)


s = 1 : lifts to genus 1 curve y^2 = 2*(r+1)*(2*r^3-14*r^2-6*r-1)
iso to X0(11). 11-isogenous

(2*r*s+s+2*r-1): rational (solve for s). lifts to genus 1, iso to 
y^2 = (4*r^4+20*r^3-3*r^2-2*r-2). iso to X0(17). 17-isogenous

(s^2+2*s+8*r+5). rational (solve for r). lifts to genus 2 curve.
23-isogenous.

(4*r^2*s^2-2*r*s^2+s^2+6*s+12*r^2+18*r+9). reducible (2 genus 0
curves), no rational points.
5-isogenous.

(4*r^2*s^5+4*r*s^5+s^5-12*r^2*s^4-20*r*s^4-5*s^4-40*r^2*s^3+16*r*s^3
              +18*s^3+24*r^2*s^2+64*r*s^2-2*s^2+36*r^2*s+12*r*s-3*s-12*r^2
              -12*r-9). genus 2.

(s^5-8*r^2*s^4+8*r*s^4+3*s^4+32*r^2*s^3+24*r*s^3+2*s^3-48*r^2*s^2-24*r*s^2
        -2*s^2+32*r^2*s+72*r*s+13*s-8*r^2-16*r-17)
genus 1.  iso to y^2 + y = x^3 + x^2 + x. lifts to genus 4.


(2*r*s^6+s^6-12*r*s^5-2*s^5-2*r*s^4+19*s^4-24*r*s^3+20*s^3+46*r*s^2+87*s^2
            +128*r^2*s+164*r*s+78*s+128*r^2+82*r+53). genus 0.
param
r = -(t^6-12*t^5+160*t^4-960*t^3+3072*t^2-5120*t+4096)/(2*(t-4)*t^5)
s = -(16-6*t+t^2)/(2*t)
lifts to genus 2. 

(4*r^2*s^3+4*r*s^3+s^3-4*r^2*s^2+4*r*s^2-5*s^2+12*r^2*s-12*r*s-9*s-12*r^2
             -12*r-3). genus 1. iso to y^2 + xy + y = x^3 + x^2
lifts to genus 3.

(16*r^4*s^6+32*r^3*s^6+24*r^2*s^6+8*r*s^6+s^6-288*r^4*s^5+160*r^3*s^5
                 +320*r^2*s^5+56*r*s^5-14*s^5+1008*r^4*s^4+2880*r^3*s^4
                 +648*r^2*s^4-304*r*s^4-81*s^4+2880*r^4*s^3+576*r^3*s^3
                 -2688*r^2*s^3-1200*r*s^3-164*s^3-1296*r^4*s^2-5472*r^3*s^2
                 -5016*r^2*s^2-1400*r*s^2-161*s^2-2592*r^4*s-4320*r^3*s
                 -2880*r^2*s-648*r*s-78*s+1296*r^4-648*r^2-96*r-15)
genus 1.
branch locus (so j1 = j2)

-------------------

curves from sections

first section gives
r = -(s+1)^2*(s^2-18*s-27)/((s-3)*(7*s^3+27*s^2+45*s+9))
z = (s-1)*(s+1)^3*(25*s^3+9*s^2+27*s+27)*(s^4-18*s^3-144*s^2-342*s-729)
 /((s-3)^2*(7*s^3+27*s^2+45*s+9)^2)

universal curve

y^2 = 
( T^3
-3*T^2*(7*s^3+27*s^2-27*s+81)*(25*s^3+9*s^2+27*s+27)
   *(119*s^6-330*s^5+669*s^4+396*s^3+4185*s^2+2430*s+8019)
+T*24*(s-3)*(s^2+3)*(s^2-18*s-27)*(7*s^3+27*s^2-27*s+81)^2*(7*s^3+27*s^2+45*s+9)
   *(25*s^3+9*s^2+27*s+27)^2*(245*s^4+210*s^3+1188*s^2+486*s+1215)
-4*(s-3)*(7*s^3+27*s^2-27*s+81)^3*(7*s^3+27*s^2+45*s+9)
   *(25*s^3+9*s^2+27*s+27)^2*(245*s^4+210*s^3+1188*s^2+486*s+1215)^2
   *(23*s^9-1224*s^8-6588*s^7-9900*s^6-32238*s^5+972*s^4-6156*s^3+78732*s^2
           +133407*s+183708))
*( T^3
-T^2*12*(s-3)*(s^2+3)*(s^2-18*s-27)*(25*s^3+9*s^2+27*s+27)
    *(245*s^4+210*s^3+1188*s^2+486*s+1215)
-T*3*(7*s^3+27*s^2-27*s+81)*(25*s^3+9*s^2+27*s+27)^2
   *(245*s^4+210*s^3+1188*s^2+486*s+1215)^2
   *(23*s^7-381*s^6+615*s^5+2403*s^4+4077*s^3+21681*s^2+21141*s+12393)/4
-(7*s^3+27*s^2-27*s+81)^2*(25*s^3+9*s^2+27*s+27)^2
                          *(245*s^4+210*s^3+1188*s^2+486*s+1215)^3
                          *(475*s^12-8154*s^11+15156*s^10+98658*s^9+143127*s^8
                                    +375516*s^7+6104160*s^6+26923428*s^5
                                    +47893113*s^4+69807582*s^3+51936876*s^2
                                    +3109914*s+767637)/4 )

second section gives
r = (s+1)^2/(2*(s-3)*s)
z = -(s-1)*(s+1)^3*(4*s^3+9*s+9)/((s-3)^2*s^2)

universal curve

y^2 = 
(T^3 
+ T^2*3*(s^2-3*s+6)*(4*s^3+9*s+9)
-T*24*(s-3)*s^2*(s^2+3)*(4*s^2-3*s+18)*(4*s^3+9*s+9)
 -4*(s-3)*s*(4*s^2-3*s+18)^2*(4*s^3+9*s+9)^2*(5*s^3-9*s^2+9*s-9) )
*( T^3
 -T^2*6*(s-3)*(s^2+3)*(4*s^2-3*s+18)
 -T*3*(s+3)*(4*s^2-3*s+18)^2*(5*s^2+3)*(4*s^3+9*s+9)/4
 + (4*s^2-3*s+18)^3*(4*s^3+9*s+9)
                 *(100*s^6-225*s^5+945*s^4-1062*s^3+2106*s^2-729*s+81)/4 )


==> disc9.txt <==
E8 A8

b1 = b0*(a1+1)/2;
c0 = b0^2;
c1 = c0;
c = c0 + c1*t;
b = b0 + b1*t;
a = 1 + a1*t + a2*t^2;
p = x^3 + a*x^2 + 2*t^3*b*x + t^6*c;
dd = poldisc(p);
dd = dd/t^7;

p = x^3 + ((s-1)^2*t^2/4+ s*t + 1)*x^2 + t^3*r*((s + 1)*t + 2)*x + r^2*t^6*(t+1)

this has E8 at infinity and A8 at 0

w = (x+r*t^3)/t^4

q = subst(p,x,w*t^4 - r*t^3)/t^8*4;
q = subst(q,t,x);
\r jacobians
p = jac2(q);
p = subst(p,w,t);
p = subst(p,x,x/36)*36^3;
p = subst(subst(p,t,1/t),x,x/t^4)*t^12;

{
S = [ -5184 * t^3,
     -27*(s^4-4*s^3+6*s^2-48*r*s-4*s+192*r+1)  *  t^4,
     15552*(s^2+4*s-2)  *  t^5 ,
     54*(s^6-6*s^5+15*s^4-72*r*s^3-20*s^3-432*r*s^2+15*s^2+1080*r*s-6*s+864*r^2
       -576*r+1) * t^6 ,
     46656*r^3  *  t^7
   ];
}

double cover is 

z^2 = (4*s^6-20*s^5+41*s^4-432*r*s^3-44*s^3-216*r*s^2+26*s^2+576*r*s-8*s
                +11664*r^2-184*r+1);

again conic bundle with section
set z = (4*m*r + (s-1)^2*(2*s-1)) and solve for r

r = -(2*m*s^3+54*s^3-5*m*s^2+27*s^2+4*m*s-72*s-m+23)/(2*(m-27)*(m+27));
z = -(2*m^2*s^3+108*m*s^3+1458*s^3-5*m^2*s^2+54*m*s^2-3645*s^2+4*m^2*s-144*m*s
           +2916*s-m^2+46*m-729)/((m-27)*(m+27));

gives a rational parametrization

compare Igusa-Clebsch invts with Shaska's formulas 

{
JJ = [9/4*( (13824*r1^3*r2^2+442368*r1^2*r2^3+5308416*r1*r2^4+192*r1^4*r2+ r1^5+786432*r1*r2^3+9437184*r2^4))/(r1*(-1152*r2^2+96*r2*r1 + r1^2)^2 ) , \
27/(8*r1^2*(-1152*r2^2+96*r2*r1+r1^2)^3 )*(79626240*r1^4*r2^4-4076863488*r1^2*r2^5+34560*r1^6*r2^2 +12230590464*r1^2*r2^6+32614907904*r1*r2^6+14495514624*r2^6 +288*r1^7*r2+2211840*r1^5*r2^3 +r1^8-212336640*r1^3*r2^4+1528823808*r1^3*r2^5 -2359296*r1^4*r2^3 ), \
-521838526464*r2^9/(r1^2*(-1152*r2^2+96*r2*r1+r1^2)^5 ) ];
}
j2 = 1;
j4 = JJ[1]/144;
j6 = (JJ[2]/1728 + j4)/3;
j10 = JJ[3]/486;


to get 

r = 4096*r2^3/r1^4
s = -48*r2/r1

with inverse

r1 = -s^3/(27*r)
r2 = s^4/(1296*r)

branch locus

(48922361856*r1^2*r2^6+195689447424*r1*r2^6+195689447424*r2^6
                      +5096079360*r1^3*r2^5-2038431744*r1^2*r2^5
                      +217645056*r1^4*r2^4-113246208*r1^3*r2^4
                      +4866048*r1^5*r2^3-753664*r1^4*r2^3+59904*r1^6*r2^2
                      +384*r1^7*r2+r1^8)

check that this is the same as the u,v double cover

we have 
27*r1*(4*v^2-18*u*v+27*v-u^2*v+4*u^3) - v*(v-9-2*u)^3 = 0
1296*r2*(v-27)*(4*v^2-18*u*v+27*v-u^2*v+4*u^3) + v*(v-9-2*u)^4 = 0

(error in Shaska's paper, he multiplies by 27 and 1296 instead of dividing!)

taking resultant with respect to v we get the quadratic equation for u
(65536*r1*r2^3*u^2+21233664*r1*r2^4*u+42467328*r2^4*u
                           +1548288*r1^2*r2^3*u-294912*r1*r2^3*u
                           +41472*r1^3*r2^2*u+480*r1^4*r2*u+2*r1^5*u
                           +238878720*r1*r2^4-382205952*r2^4
                           +13934592*r1^2*r2^3-2654208*r1*r2^3
                           +285696*r1^3*r2^2+2400*r1^4*r2+7*r1^5)

whose discriminant is 
(48922361856*r1^2*r2^6+195689447424*r1*r2^6+195689447424*r2^6
                        +5096079360*r1^3*r2^5-2038431744*r1^2*r2^5
                        +217645056*r1^4*r2^4-113246208*r1^3*r2^4
                        +4866048*r1^5*r2^3-753664*r1^4*r2^3+59904*r1^6*r2^2
                        +384*r1^7*r2+r1^8)
up to squares

which is the same as our branch locus!

we can solve for u, v in terms of m,s

u = (m*s+27*s-m+9)/4, 
v = -(m-27)/2

u = -(3*s-1)*(15*m*s^2-1053*s^2-22*m*s+1026*s+7*m-261)
   /(2*(2*m*s^3+54*s^3-5*m*s^2+27*s^2+4*m*s-72*s-m+23)),
v = 2*(m+27)*(3*s-1)^3/(2*m*s^3+54*s^3-5*m*s^2+27*s^2+4*m*s-72*s-m+23)

-------------------

universal curve over HMS

y^2 = ( x^3 + 3*(3*s-1)*x^2  -2*(m-27)*(9*s-5)^2/(m+27) ) * 
      ( x^3 -3*(m-27)*(9*s-5)^2/(4*(m+27)) * x + (m-27)*(9*s-5)^3/(4*(m+27)) )

--------------------

j-invariants (obtained from interpolation)

j1 + j2 = 2*(4*m^6*s^9+648*m^5*s^9+43740*m^4*s^9+1574640*m^3*s^9+31886460*m^2*s^9
            +344373768*m*s^9+1549681956*s^9-34*m^6*s^8-4320*m^5*s^8
            -211410*m^4*s^8-4723920*m^3*s^8-37200870*m^2*s^8+229582512*m*s^8
            +3874204890*s^8+128*m^6*s^7+12240*m^5*s^7+384912*m^4*s^7
            +2729376*m^3*s^7-73693152*m^2*s^7-1147912560*m*s^7-2066242608*s^7
            -280*m^6*s^6-18945*m^5*s^6-261441*m^4*s^6+5311494*m^3*s^6
            +272452086*m^2*s^6-5716710837*m*s^6+61886835891*s^6+392*m^6*s^5
            +16902*m^5*s^5-123282*m^4*s^5-7514532*m^3*s^5-474045372*m^2*s^5
            +20015130942*m*s^5-221518426266*s^5-364*m^6*s^4-7983*m^5*s^4
            +361917*m^4*s^4+458298*m^3*s^4+543762558*m^2*s^4-25741762011*m*s^4
            +301408357473*s^4+224*m^6*s^3+900*m^5*s^3-293148*m^4*s^3
            +5040360*m^3*s^3-400932504*m^2*s^3+17316552276*m*s^3
            -206953754220*s^3-88*m^6*s^2+945*m^5*s^2+124065*m^4*s^2
            -4021542*m^3*s^2+178489818*m^2*s^2-6458090715*m*s^2
            +76372854669*s^2+20*m^6*s-450*m^5*s-28062*m^4*s+1306476*m^3*s
            -43349256*m^2*s+1257546870*m*s-14309580366*s-2*m^6+63*m^5+2709*m^4
            -160650*m^3+4399704*m^2-98710245*m+1046013669)
 /((m-27)*(m+27)*(2*m*s^3+54*s^3-5*m*s^2+27*s^2+4*m*s-72*s-m+23)^2)

j1*j2 = -8*(m*s^2-459*s^2-2*m*s+486*s+m-123)^3*(m*s^2+27*s^2-2*m*s+18*s+m-21)^3
 /(2*m*s^3+54*s^3-5*m*s^2+27*s^2+4*m*s-72*s-m+23)^3

solve to get 

j1 = 4*(m+27)*(m*s^2+27*s^2-2*m*s+18*s+m-21)^3
   /((m-27)*(2*m*s^3+54*s^3-5*m*s^2+27*s^2+4*m*s-72*s-m+23)),
j2 = -2*(m-27)*(m*s^2-459*s^2-2*m*s+486*s+m-123)^3
   /((m+27)*(2*m*s^3+54*s^3-5*m*s^2+27*s^2+4*m*s-72*s-m+23)^2)

in terms of r,s we have

j1 + j2 = 
(2*s^9-17*s^8+64*s^7-324*r*s^6-140*s^6+1350*r*s^5+196*s^5-2097*r*s^4-182*s^4
      +17496*r^2*s^3+1368*r*s^3+112*s^3-23328*r^2*s^2-162*r*s^2-44*s^2
      +9720*r^2*s-198*r*s+10*s-314928*r^3-432*r^2+63*r-1)/r^2

j1*j2 = (s^4-4*s^3+6*s^2+432*r*s-4*s-288*r+1)^3/r^3

checked that disc is a square times branch locus

compare with Shaska

u = a*b
v = b^3

R = (4*a^3 + 27 - 18*a*b - a^2*b^2 + 4*b^3)
V^2 = U^3 + 2*(a*b^2 - 6*a^2 + 9*b)/R  * U^2 + (12*a - b^2)/R * U -4/R

j = 16*(12*b^5+a^2*b^4-126*a*b^3+405*b^2+216*a^2*b-972*a)^3
 /((b-3)^3*(b^2+3*b+9)^3*(4*b^3-a^2*b^2-18*a*b+4*a^3+27)^2)

in terms of u and v we get

j = 16*v*(12*v^2+u^2*v-126*u*v+405*v+216*u^2-972*u)^3
 /((v-27)^3*(4*v^2-u^2*v-18*u*v+27*v+4*u^3)^2)

plugging in the first set of solutions for u and v we get

j = -2*(m-27)*(m*s^2-459*s^2-2*m*s+486*s+m-123)^3
 /((m+27)*(2*m*s^3+54*s^3-5*m*s^2+27*s^2+4*m*s-72*s-m+23)^2)

which equals j2

--------------------------------------------

Special loci

r = 0
gives I10 = 0

(s^2-2*s-4*r+1) = 0
i.e. r = (s-1)^2/4
split quat alg. 5-isogeny

s = 1
non-modular!!

s = 1/3 : not modular.

s = 5/9 : this is the degenerate case considered by Shaska.  no jump
in endomorphism ring. this is one of the factors of 2*v - 9*u + 27. 
equating igusa-clebsch invariants picks it out.

(4*s^6-20*s^5+41*s^4-432*r*s^3-44*s^3-216*r*s^2+26*s^2+576*r*s-8*s
                +11664*r^2-184*r+1)

genus 0, parametrized by 
r = 1/729*(g+1)^2*(g+4)^4/g^6, 
s = 1/6*(11*g^2+24*g+16)/g^2
split quat alg, j1 = j2. (curves isomorphic)

(8*s^6-48*s^5-108*r*s^4+120*s^4+27*r^2*s^3+408*r*s^3-160*s^3
                +351*r^2*s^2-624*r*s^2+120*s^2-351*r^2*s+456*r*s-48*s-1296*r^3
                -27*r^2-132*r+8)

genus 0, parametrized by 
r = -8/3*g^4*(3*g^2+1)/(g-1)^3, 
s = -(6*g^3+g+1)/(g-1)
not modular. lifts to genus 3 curve.




==> ig100.txt <==
{
IG(r,s) = 
  local(A1,A,B1,B,B2);
  A1 = -s^10*(s+2)^2*(s-r)^5*(s+r)^2*(s+r+2)*(s^2+2*s-r^2)^2*(s^2+r*s+2*s-r^2)^2
     *(2*s^2+2*s-r^2);
  A = (5*s^12+30*s^11-49*r^2*s^10-52*r*s^10+6*s^10-30*r^3*s^9-320*r^2*s^9-180*r*s^9
       -180*s^9+87*r^4*s^8+4*r^3*s^8-560*r^2*s^8+24*r*s^8-225*s^8+90*r^5*s^7
       +648*r^4*s^7+252*r^3*s^7-300*r^2*s^7+360*r*s^7-19*r^6*s^6+380*r^5*s^6
       +1600*r^4*s^6+64*r^3*s^6-156*r^2*s^6-60*r^7*s^5-282*r^6*s^5+580*r^5*s^5
       +1948*r^4*s^5-360*r^3*s^5-25*r^8*s^4-336*r^7*s^4-1048*r^6*s^4
       +264*r^5*s^4+1322*r^4*s^4-80*r^8*s^3-668*r^7*s^3-1596*r^6*s^3
       -232*r^5*s^3-6*r^8*s^2-368*r^7*s^2-956*r^6*s^2+112*r^8*s+232*r^7*s-r^8)
 /48;
  B1 =  s^10*(s+2)^2*(s-r)^5*(s+r)^2*(s+r+2)
    *(5*s^16+10*r*s^15+60*s^15+3*r^2*s^14+134*r*s^14+358*s^14-18*r^3*s^13
            +46*r^2*s^13+948*r*s^13+1474*s^13-79*r^4*s^12-338*r^3*s^12
            +237*r^2*s^12+4228*r*s^12+4512*s^12-48*r^5*s^11-844*r^4*s^11
            -2746*r^3*s^11+14*r^2*s^11+11944*r*s^11+9872*s^11+197*r^6*s^10
            +46*r^5*s^10-3665*r^4*s^10-11888*r^3*s^10-3736*r^2*s^10
            +20976*r*s^10+14496*s^10+180*r^7*s^9+1856*r^6*s^9+2842*r^5*s^9
            -7310*r^4*s^9-29032*r^3*s^9-13400*r^2*s^9+22048*r*s^9+13344*s^9
            -238*r^8*s^8+586*r^7*s^8+6573*r^6*s^8+13456*r^5*s^8-3948*r^4*s^8
            -39840*r^3*s^8-20944*r^2*s^8+12672*r*s^8+6912*s^8-228*r^9*s^7
            -1930*r^8*s^7-1344*r^7*s^7+10040*r^6*s^7+27224*r^5*s^7
            +8368*r^4*s^7-28544*r^3*s^7-15680*r^2*s^7+3072*r*s^7+1536*s^7
            +173*r^10*s^6-662*r^9*s^6-5180*r^8*s^6-8056*r^7*s^6+4008*r^6*s^6
            +25744*r^5*s^6+13632*r^4*s^6-8320*r^3*s^6-4608*r^2*s^6
            +144*r^11*s^5+1120*r^10*s^5+484*r^9*s^5-5046*r^8*s^5-11752*r^7*s^5
            -4920*r^6*s^5+9312*r^5*s^5+5792*r^4*s^5-81*r^12*s^4+262*r^11*s^4
            +1991*r^10*s^4+2764*r^9*s^4-204*r^8*s^4-5600*r^7*s^4-3920*r^6*s^4
            -46*r^13*s^3-358*r^12*s^3-254*r^11*s^3+834*r^10*s^3+2000*r^9*s^3
            +1520*r^8*s^3+23*r^14*s^2-22*r^13*s^2-309*r^12*s^2-456*r^11*s^2
            -328*r^10*s^2+6*r^15*s+50*r^14*s+70*r^13*s+34*r^12*s-3*r^16-6*r^15
            -r^14) /12;
  B = -(70*s^18+630*s^17-219*r^2*s^16-12*r*s^16+2556*s^16-252*r^3*s^15-2382*r^2*s^15
         +828*r*s^15+6966*s^15-381*r^4*s^14-3972*r^3*s^14-15399*r^2*s^14
         +3996*r*s^14+14310*s^14+630*r^5*s^13-966*r^4*s^13-22890*r^3*s^13
         -63288*r^2*s^13+540*r*s^13+18468*s^13+2444*r^6*s^12+14220*r^5*s^12
         +26577*r^4*s^12-47764*r^3*s^12-140580*r^2*s^12-18792*r*s^12
         +10206*s^12+378*r^7*s^11+18318*r^6*s^11+84234*r^5*s^11
         +175986*r^4*s^11+4068*r^3*s^11-143532*r^2*s^11-21384*r*s^11
         -3153*r^8*s^10-11424*r^7*s^10+17226*r^6*s^10+177984*r^5*s^10
         +410202*r^4*s^10+118224*r^3*s^10-46980*r^2*s^10-1764*r^9*s^9
         -27546*r^8*s^9-94554*r^7*s^9-159854*r^6*s^9+52392*r^5*s^9
         +384768*r^4*s^9+93528*r^3*s^9+1041*r^10*s^8-5412*r^9*s^8
         -68421*r^8*s^8-223284*r^7*s^8-467400*r^6*s^8-228576*r^5*s^8
         +104850*r^4*s^8+1008*r^11*s^7+10842*r^10*s^7+17214*r^9*s^7
         -696*r^8*s^7-113016*r^7*s^7-416448*r^6*s^7-176400*r^5*s^7
         +196*r^12*s^6+6588*r^11*s^6+34203*r^10*s^6+69228*r^9*s^6
         +177138*r^8*s^6+180672*r^7*s^6-87352*r^6*s^6+1092*r^12*s^5
         +15096*r^11*s^5+34998*r^10*s^5+30300*r^9*s^5+147468*r^8*s^5
         +150384*r^7*s^5+3210*r^12*s^4+19680*r^11*s^4+2076*r^10*s^4
         -71256*r^9*s^4-4878*r^8*s^4+5728*r^12*s^3+25524*r^11*s^3
         +9612*r^10*s^3-45224*r^9*s^3+3966*r^12*s^2+19536*r^11*s^2
         +24156*r^10*s^2-528*r^12*s-1032*r^11*s-2*r^12)/1728;
  B2 = 1/1024;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }



==> ig121.txt <==
\\ r = (2-v+u)/(v-u)
\\ s = 2*v/(v-u)
{
IG(r,s) = 
  local(A1,A,B1,B,B2);

  A1 =  -4*(s-r-1)^2*(r*s+s-r)^2*(r^2*s+r*s-s-r^2+1)^2*(s^2-r^2*s-r*s-s+r^2)^2
  *(r*s^2+2*s^2-r^2*s-3*r*s-2*s+r^2+r)^2;

  A =   -r^2*(s-1)^2
    *(r^6*s^10+12*r^5*s^10+38*r^4*s^10+44*r^3*s^10+193*r^2*s^10+32*r*s^10
              +256*s^10-4*r^7*s^9-42*r^6*s^9-172*r^5*s^9-488*r^4*s^9
              -920*r^3*s^9-1342*r^2*s^9-2472*r*s^9-1856*s^9+6*r^8*s^8
              +60*r^7*s^8+269*r^6*s^8+928*r^5*s^8+2350*r^4*s^8+5512*r^3*s^8
              +11875*r^2*s^8+13640*r*s^8+5312*s^8-4*r^9*s^7-48*r^8*s^7
              -212*r^7*s^7-536*r^6*s^7-1824*r^5*s^7-8108*r^4*s^7-25132*r^3*s^7
              -40712*r^2*s^7-30264*r*s^7-7808*s^7+r^10*s^6+24*r^9*s^6
              +130*r^8*s^6-80*r^7*s^6-1791*r^6*s^6-1492*r^5*s^6+15476*r^4*s^6
              +49616*r^3*s^6+61213*r^2*s^6+33216*r*s^6+6272*s^6-6*r^10*s^5
              -68*r^9*s^5+32*r^8*s^5+2992*r^7*s^5+13154*r^6*s^5+20600*r^5*s^5
              +580*r^4*s^5-35216*r^3*s^5-40670*r^2*s^5-17832*r*s^5-2624*s^5
              +15*r^10*s^4+120*r^9*s^4-650*r^8*s^4-8428*r^7*s^4-29847*r^6*s^4
              -48880*r^5*s^4-37378*r^4*s^4-7604*r^3*s^4+5877*r^2*s^4
              +3256*r*s^4+448*s^4-20*r^10*s^3-140*r^9*s^3+1024*r^8*s^3
              +10108*r^7*s^3+31908*r^6*s^3+50856*r^5*s^3+45088*r^4*s^3
              +22312*r^3*s^3+5784*r^2*s^3+648*r*s^3+15*r^10*s^2+104*r^9*s^2
              -602*r^8*s^2-5560*r^7*s^2-16206*r^6*s^2-24288*r^5*s^2
              -20658*r^4*s^2-9920*r^3*s^2-2437*r^2*s^2-224*r*s^2-6*r^10*s
              -44*r^9*s+80*r^8*s+1068*r^7*s+3020*r^6*s+4204*r^5*s+3216*r^4*s
              +1300*r^3*s+218*r^2*s+r^10+8*r^9+28*r^8+56*r^7+70*r^6+56*r^5
              +28*r^4+8*r^3+r^2)/48;

  B1 = (s-r-1)^2*(r^12*s^18+2*r^11*s^18-35*r^10*s^18-210*r^9*s^18-492*r^8*s^18
                    -510*r^7*s^18-23*r^6*s^18+626*r^5*s^18+1033*r^4*s^18
                    +940*r^3*s^18+380*r^2*s^18+16*r*s^18+12*s^18-2*r^14*s^17
                    -22*r^13*s^17-80*r^12*s^17+96*r^11*s^17+1700*r^10*s^17
                    +5794*r^9*s^17+9086*r^8*s^17+4236*r^7*s^17-9058*r^6*s^17
                    -19924*r^5*s^17-20206*r^4*s^17-12348*r^3*s^17
                    -3832*r^2*s^17-296*r*s^17-120*s^17+r^16*s^16+24*r^15*s^16
                    +216*r^14*s^16+902*r^13*s^16+1250*r^12*s^16-4852*r^11*s^16
                    -27667*r^10*s^16-58418*r^9*s^16-47834*r^8*s^16
                    +43012*r^7*s^16+159765*r^6*s^16+200880*r^5*s^16
                    +148717*r^4*s^16+69628*r^3*s^16+18280*r^2*s^16+1992*r*s^16
                    +540*s^16-4*r^17*s^15-82*r^16*s^15-728*r^15*s^15
                    -3448*r^14*s^15-7844*r^13*s^15+2258*r^12*s^15
                    +67914*r^11*s^15+193648*r^10*s^15+222614*r^9*s^15
                    -92726*r^8*s^15-700320*r^7*s^15-1124326*r^6*s^15
                    -1022176*r^5*s^15-597236*r^4*s^15-229888*r^3*s^15
                    -54456*r^2*s^15-7248*r*s^15-1440*s^15+6*r^18*s^14
                    +122*r^17*s^14+1128*r^16*s^14+5896*r^15*s^14
                    +16874*r^14*s^14+12120*r^13*s^14-92769*r^12*s^14
                    -365462*r^11*s^14-535754*r^10*s^14+129412*r^9*s^14
                    +1981831*r^8*s^14+3950420*r^7*s^14+4395649*r^6*s^14
                    +3148432*r^5*s^14+1519424*r^4*s^14+503420*r^3*s^14
                    +112084*r^2*s^14+16512*r*s^14+2520*s^14-4*r^19*s^13
                    -84*r^18*s^13-792*r^17*s^13-4258*r^16*s^13-12800*r^15*s^13
                    -8948*r^14*s^13+95040*r^13*s^13+414938*r^12*s^13
                    +663406*r^11*s^13-400838*r^10*s^13-4136918*r^9*s^13
                    -9490114*r^8*s^13-12585590*r^7*s^13-10914908*r^6*s^13
                    -6433390*r^5*s^13-2640556*r^4*s^13-777712*r^3*s^13
                    -166256*r^2*s^13-25200*r*s^13-3024*s^13+r^20*s^12
                    +22*r^19*s^12+103*r^18*s^12-504*r^17*s^12-8046*r^16*s^12
                    -45418*r^15*s^12-159073*r^14*s^12-359938*r^13*s^12
                    -290229*r^12*s^12+1454930*r^11*s^12+7111109*r^10*s^12
                    +16767298*r^9*s^12+25295088*r^8*s^12+25960536*r^7*s^12
                    +18451249*r^6*s^12+9166890*r^5*s^12+3260698*r^4*s^12
                    +873212*r^3*s^12+180208*r^2*s^12+26544*r*s^12+2520*s^12
                    +148*r^19*s^11+2854*r^18*s^11+23424*r^17*s^11
                    +108172*r^16*s^11+299682*r^15*s^11+438920*r^14*s^11
                    -165230*r^13*s^11-3019622*r^12*s^11-10332664*r^11*s^11
                    -23157546*r^10*s^11-37448556*r^9*s^11-43921798*r^8*s^11
                    -36949416*r^7*s^11-22044658*r^6*s^11-9334712*r^5*s^11
                    -2908324*r^4*s^11-718972*r^3*s^11-142256*r^2*s^11
                    -19392*r*s^11-1440*s^11-54*r^20*s^10-1684*r^19*s^10
                    -18802*r^18*s^10-108810*r^17*s^10-361695*r^16*s^10
                    -627404*r^15*s^10+49891*r^14*s^10+3570994*r^13*s^10
                    +11906563*r^12*s^10+25768286*r^11*s^10+42627286*r^10*s^10
                    +54705088*r^9*s^10+52979878*r^8*s^10+37476650*r^7*s^10
                    +18913773*r^6*s^10+6823090*r^5*s^10+1868922*r^4*s^10
                    +430808*r^3*s^10+80356*r^2*s^10+9648*r*s^10+540*s^10
                    +320*r^20*s^9+6840*r^19*s^9+58166*r^18*s^9+260080*r^17*s^9
                    +620826*r^16*s^9+405988*r^15*s^9-2396174*r^14*s^9
                    -10017688*r^13*s^9-22779084*r^12*s^9-38367692*r^11*s^9
                    -51816246*r^10*s^9-55741726*r^9*s^9-45758988*r^8*s^9
                    -27398654*r^7*s^9-11609850*r^6*s^9-3519398*r^5*s^9
                    -846384*r^4*s^9-183560*r^3*s^9-31384*r^2*s^9-3112*r*s^9
                    -120*s^9-945*r^20*s^8-15942*r^19*s^8-108669*r^18*s^8
                    -374880*r^17*s^8-548117*r^16*s^8+749288*r^15*s^8
                    +5745716*r^14*s^8+15290828*r^13*s^8+27327788*r^12*s^8
                    +38280130*r^11*s^8+44100904*r^10*s^8+40770516*r^9*s^8
                    +28550214*r^8*s^8+14314144*r^7*s^8+4956614*r^6*s^8
                    +1221200*r^5*s^8+257808*r^4*s^8+53432*r^3*s^8+7976*r^2*s^8
                    +584*r*s^8+12*s^8+1728*r^20*s^7+23976*r^19*s^7
                    +131772*r^18*s^7+330156*r^17*s^7+79542*r^16*s^7
                    -2068700*r^15*s^7-7374460*r^14*s^7-14973966*r^13*s^7
                    -22221554*r^12*s^7-26811720*r^11*s^7-26953764*r^10*s^7
                    -21546118*r^9*s^7-12713968*r^8*s^7-5160540*r^7*s^7
                    -1371218*r^6*s^7-254786*r^5*s^7-48652*r^4*s^7
                    -10004*r^3*s^7-1176*r^2*s^7-48*r*s^7-2100*r^20*s^6
                    -24216*r^19*s^6-104790*r^18*s^6-154538*r^17*s^6
                    +380354*r^16*s^6+2396048*r^15*s^6+6019848*r^14*s^6
                    +9948350*r^13*s^6+12655773*r^12*s^6+13440614*r^11*s^6
                    +11869561*r^10*s^6+8099714*r^9*s^6+3884521*r^8*s^6
                    +1182064*r^7*s^6+202992*r^6*s^6+22132*r^5*s^6+5037*r^4*s^6
                    +1104*r^3*s^6+76*r^2*s^6+1728*r^20*s^5+16428*r^19*s^5
                    +52152*r^18*s^5+1624*r^17*s^5-474254*r^16*s^5
                    -1670240*r^15*s^5-3288644*r^14*s^5-4579422*r^13*s^5
                    -5105174*r^12*s^5-4814526*r^11*s^5-3688948*r^10*s^5
                    -2070844*r^9*s^5-746134*r^8*s^5-137084*r^7*s^5
                    -3128*r^6*s^5+1416*r^5*s^5-306*r^4*s^5-60*r^3*s^5
                    -945*r^20*s^4-7190*r^19*s^4-13347*r^18*s^4+45288*r^17*s^4
                    +293516*r^16*s^4+752166*r^15*s^4+1217455*r^14*s^4
                    +1462456*r^13*s^4+1445112*r^12*s^4+1197506*r^11*s^4
                    +766565*r^10*s^4+328038*r^9*s^4+72265*r^8*s^4-484*r^7*s^4
                    -3140*r^6*s^4-274*r^5*s^4+25*r^4*s^4+320*r^20*s^3
                    +1796*r^19*s^3-322*r^18*s^3-28488*r^17*s^3-108320*r^16*s^3
                    -220478*r^15*s^3-302148*r^14*s^3-317160*r^13*s^3
                    -275266*r^12*s^3-192706*r^11*s^3-95608*r^10*s^3
                    -26134*r^9*s^3-474*r^8*s^3+1624*r^7*s^3+266*r^6*s^3
                    -6*r^5*s^3-54*r^20*s^2-148*r^19*s^2+1250*r^18*s^2
                    +8538*r^17*s^2+24069*r^16*s^2+40868*r^15*s^2
                    +48235*r^14*s^2+43744*r^13*s^2+31846*r^12*s^2
                    +17384*r^11*s^2+5738*r^10*s^2+422*r^9*s^2-365*r^8*s^2
                    -88*r^7*s^2+r^6*s^2-32*r^19*s-314*r^18*s-1296*r^17*s
                    -3002*r^16*s-4404*r^15*s-4424*r^14*s-3244*r^13*s
                    -1776*r^12*s-652*r^11*s-94*r^10*s+28*r^9*s+10*r^8*s+r^20
                    +6*r^19+25*r^18+80*r^17+166*r^16+212*r^15+166*r^14+80*r^13
                    +25*r^12+6*r^11+r^10)/3 ;
    
  B =  r^2*(s-1)^4
   *(r^10*s^14+18*r^9*s^14+111*r^8*s^14+300*r^7*s^14-177*r^6*s^14
              -2478*r^5*s^14-3839*r^4*s^14+3792*r^3*s^14-5280*r^2*s^14
              -6272*r*s^14-1728*s^14-6*r^11*s^13-98*r^10*s^13-624*r^9*s^13
              -1464*r^8*s^13+1902*r^7*s^13+18366*r^6*s^13+26532*r^5*s^13
              -16676*r^4*s^13-9948*r^3*s^13+54432*r^2*s^13+52000*r*s^13
              +10368*s^13+15*r^12*s^12+228*r^11*s^12+1486*r^10*s^12
              +3738*r^9*s^12-5679*r^8*s^12-49344*r^7*s^12-48408*r^6*s^12
              +145350*r^5*s^12+277210*r^4*s^12+20916*r^3*s^12-250344*r^2*s^12
              -164864*r*s^12-25920*s^12-20*r^13*s^11-300*r^12*s^11
              -1992*r^11*s^11-6002*r^10*s^11+930*r^9*s^11+32850*r^8*s^11
              -89868*r^7*s^11-745998*r^6*s^11-1519338*r^5*s^11
              -1180438*r^4*s^11+63216*r^3*s^11+577872*r^2*s^11+258720*r*s^11
              +34560*s^11+15*r^14*s^10+250*r^13*s^10+1731*r^12*s^10
              +6576*r^11*s^10+13972*r^10*s^10+54810*r^9*s^10+420411*r^8*s^10
              +1748340*r^7*s^10+3733002*r^6*s^10+4096302*r^5*s^10
              +1746995*r^4*s^10-541116*r^3*s^10-724152*r^2*s^10-201600*r*s^10
              -25920*s^10-6*r^15*s^9-138*r^14*s^9-1100*r^13*s^9-5688*r^12*s^9
              -24228*r^11*s^9-103478*r^10*s^9-481266*r^9*s^9-1728696*r^8*s^9
              -3819780*r^7*s^9-4624038*r^6*s^9-2138778*r^5*s^9+1138388*r^4*s^9
              +1651332*r^3*s^9+546624*r^2*s^9+47712*r*s^9+10368*s^9+r^16*s^8
              +48*r^15*s^8+540*r^14*s^8+3958*r^13*s^8+25164*r^12*s^8
              +107292*r^11*s^8+276760*r^10*s^8+373374*r^9*s^8-285393*r^8*s^8
              -2988228*r^7*s^8-7722468*r^6*s^8-10625970*r^5*s^8
              -8071513*r^4*s^8-3039072*r^3*s^8-354072*r^2*s^8+35840*r*s^8
              -1728*s^8-8*r^16*s^7-180*r^15*s^7-1782*r^14*s^7-16538*r^13*s^7
              -100482*r^12*s^7-279948*r^11*s^7+71098*r^10*s^7+3149958*r^9*s^7
              +11614830*r^8*s^7+23874996*r^7*s^7+31304718*r^6*s^7
              +26292966*r^5*s^7+13357694*r^4*s^7+3539628*r^3*s^7
              +288144*r^2*s^7-26656*r*s^7+28*r^16*s^6+420*r^15*s^6
              +5256*r^14*s^6+52510*r^13*s^6+264915*r^12*s^6+480144*r^11*s^6
              -1229195*r^10*s^6-9214224*r^9*s^6-25263900*r^8*s^6
              -41037432*r^7*s^6-42810066*r^6*s^6-28656486*r^5*s^6
              -11666965*r^4*s^6-2521572*r^3*s^6-191592*r^2*s^6+5120*r*s^6
              -56*r^16*s^5-672*r^15*s^5-10746*r^14*s^5-103530*r^13*s^5
              -457596*r^12*s^5-717258*r^11*s^5+1654472*r^10*s^5
              +10654482*r^9*s^5+25113960*r^8*s^5+34743164*r^7*s^5
              +30571434*r^6*s^5+17106594*r^5*s^5+5770592*r^4*s^5
              +1026672*r^3*s^5+67392*r^2*s^5+70*r^16*s^4+756*r^15*s^4
              +13698*r^14*s^4+124470*r^13*s^4+517278*r^12*s^4+913512*r^11*s^4
              -426058*r^10*s^4-5462820*r^9*s^4-12301233*r^8*s^4
              -15195844*r^7*s^4-11596590*r^6*s^4-5489502*r^5*s^4
              -1515205*r^4*s^4-207636*r^3*s^4-9024*r^2*s^4-56*r^16*s^3
              -588*r^15*s^3-10530*r^14*s^3-89898*r^13*s^3-367494*r^12*s^3
              -773988*r^11*s^3-672688*r^10*s^3+552108*r^9*s^3+2216952*r^8*s^3
              +2788676*r^7*s^3+1933938*r^6*s^3+773790*r^5*s^3+163238*r^4*s^3
              +13260*r^3*s^3+28*r^16*s^2+300*r^15*s^2+4617*r^14*s^2
              +36448*r^13*s^2+148962*r^12*s^2+357312*r^11*s^2+535566*r^10*s^2
              +506856*r^9*s^2+287916*r^8*s^2+79972*r^7*s^2-351*r^6*s^2
              -3624*r^5*s^2+1054*r^4*s^2+528*r^3*s^2-8*r^16*s-90*r^15*s
              -996*r^14*s-6770*r^13*s-27000*r^12*s-68436*r^11*s-116760*r^10*s
              -138132*r^9*s-114120*r^8*s-64850*r^7*s-24228*r^6*s-5370*r^5*s
              -536*r^4*s+r^16+12*r^15+66*r^14+220*r^13+495*r^12+792*r^11
              +924*r^10+792*r^9+495*r^8+220*r^7+66*r^6+12*r^5+r^4)/864 ;
    
  B2 = r^4*(s-1)^6*s^7*(s-r-1)*(s^2-r^2*s-2*r*s-s+r^2+r)/4;

return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
}


==> ig16.txt <==

{
IG(r,s) = 
  local(A1,A,B1,B,B2);
  A1 = -r^2*(s^2-2*r*s+2*r)/16;
  A = -(s^4+24*s^3+4*r*s^2+48*r*s+r^2)/48;
  B1 = (3*s^6-12*r*s^5+13*r^2*s^4+18*r*s^4-2*r^3*s^3-48*r^2*s^3+28*r^3*s^2+36*r^2*s^2 +2*r^4*s-48*r^3*s+4*r^4+24*r^3)/192;
  B = (s^2+2*r)*(2*s^4-144*s^3+8*r*s^2-54*s^2-180*r*s-r^2-108*r)/1728;
  B2 = (s^2+2*r)/64;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
}



==> ig25.txt <==
{
IG(r,s) = 
  local(A1,A,B1,B,B2);
A1 = -4;
 
A = -(16*r^4*s^4-32*r^3*s^4+24*r^2*s^4-8*r*s^4+s^4+96*r^4*s^3-976*r^3*s^3
            +904*r^2*s^3-220*r*s^3+56*r^4*s^2-392*r^3*s^2+198*r^2*s^2-24*r^4*s
            +20*r^3*s+r^4)/48;
 
B1 =   (4*r^2*s^2+20*r*s^2+s^2-12*r^2*s+22*r*s-6*s+r^2-6*r+3)/3;
 
B =  (64*r^6*s^6-192*r^5*s^6+240*r^4*s^6-160*r^3*s^6+60*r^2*s^6-12*r*s^6+s^6
           +576*r^6*s^5+7392*r^5*s^5-16224*r^4*s^5+12528*r^3*s^5-4236*r^2*s^5
           +534*r*s^5+1200*r^6*s^4+22080*r^5*s^4-52872*r^4*s^4+35712*r^3*s^4
           -7473*r^2*s^4-2640*r^5*s^3+5808*r^4*s^3-2180*r^3*s^3+300*r^6*s^2
           +780*r^5*s^2-417*r^4*s^2-36*r^6*s+30*r^5*s+r^6)/864  ;

B2 =    -r^7*(2*r-1)^2*s^5 ;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }



==> ig36.txt <==
{
IG(r,s) = 
  local(A1,A,B1,B,B2);
  A1 = 6*(36*s-r^2);
  A = -3*(r+6)^2
  *(144*r^2*s^4+1728*r*s^4+5184*s^4+5472*r^3*s^3+34560*r^2*s^3+10368*r*s^3
               +3672*r^4*s^2+19296*r^3*s^2+4320*r^2*s^2+600*r^5*s+2496*r^4*s
               +288*r^3*s+25*r^6+60*r^5+36*r^4);  
  B1 = -2*(3888*r^2*s^3-233280*r*s^3+139968*s^3-1404*r^4*s^2-12960*r^3*s^2
                -190512*r^2*s^2-139968*r*s^2+72*r^6*s+972*r^5*s+6156*r^4*s
        -7776*r^3*s-11664*r^2*s-r^8-18*r^7-135*r^6-324*r^5-972*r^4)/3;
  B  = 18*(r+6)^4
  *(192*r^2*s^6+2304*r*s^6+6912*s^6-16704*r^3*s^5-96768*r^2*s^5+20736*r*s^5
               -59184*r^4*s^4-144576*r^3*s^4+19008*r^2*s^4-27744*r^5*s^3
               -54912*r^4*s^3+5760*r^3*s^3-5676*r^6*s^2-9360*r^5*s^2
          +720*r^4*s^2-564*r^7*s-576*r^6*s-48*r^5*s-21*r^8+12*r^7-4*r^6);
  B2 = 6144*r^7*(r+6)^6*(6*s+r)^3;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }



==> ig4.txt <==
{
IG(r,s) = 
  local(A1,A,B1,B,B2);
   A1 = -r;
   A = (r - 1/3);
   B1 = (1/3*r + s);
   B = (-1/3*r + (-2*s + 2/27));
   B2 = s;

 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = s*(r-1);


==> ig49.txt <==
{
IG(r,s) = 
  local(A1,A,B1,B,B2);

  A1 = -(r*s-1)^2/16;

  A = -(144*r^4*s^6+912*r^4*s^5-96*r^3*s^5-24*r^2*s^5+2320*r^4*s^4-856*r^3*s^4
             -88*r^2*s^4+16*r*s^4+s^4+2720*r^4*s^3-1872*r^3*s^3+128*r^2*s^3
             +20*r*s^3+1400*r^4*s^2-1336*r^3*s^2+198*r^2*s^2+232*r^4*s
             -220*r^3*s+r^4)/48;
    
  B1 = (12*r^6*s^6+24*r^6*s^5-48*r^5*s^5+12*r^4*s^5+12*r^6*s^4-84*r^5*s^4+92*r^4*s^4
           -28*r^3*s^4+r^2*s^4-36*r^5*s^3+116*r^4*s^3-90*r^3*s^3+44*r^2*s^3
           -2*r*s^3+37*r^4*s^2-76*r^3*s^2+84*r^2*s^2-40*r*s^2+s^2-14*r^3*s
           +32*r^2*s-50*r*s+12*s+r^2-12*r+12)/192;
    
  B = -(12960*r^6*s^8-2592*r^5*s^8+432*r^4*s^8+72000*r^6*s^7-35280*r^5*s^7
               +6552*r^4*s^7-432*r^3*s^7+36*r^2*s^7+166888*r^6*s^6
               -122208*r^5*s^6+28368*r^4*s^6-3956*r^3*s^6+36*r^2*s^6-24*r*s^6
               -s^6+209352*r^6*s^5-195360*r^5*s^5+48348*r^4*s^5-5952*r^3*s^5
               +432*r^2*s^5-30*r*s^5+153360*r^6*s^4-170892*r^5*s^4
               +41568*r^4*s^4-228*r^3*s^4+417*r^2*s^4+64480*r^6*s^3
               -84720*r^5*s^3+22956*r^4*s^3+2180*r^3*s^3+13140*r^6*s^2
               -20196*r^5*s^2+7473*r^4*s^2+516*r^6*s-534*r^5*s-r^6)/864;
    
  B2 = 16*r^5*s^7*(s+1)^4*(r*s+r-1);
      
return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
}
    
    


==> ig64.txt <==
{
IG(r,s) = 
  local(A1,A,B1,B,B2);
  A1 = -64*(s-2)^2*s^7*(s+2*r)^8*(s^2+4*r)^2*(s^2+2*s+4*r)*
          (s^3+2*s^2+12*r*s+8*r^2);
  A = -4*(49*s^10+264*r*s^9+224*s^9+520*r^2*s^8+1224*r*s^8+256*s^8+480*r^3*s^7
        +2624*r^2*s^7+1536*r*s^7+208*r^4*s^6+2880*r^3*s^6+3280*r^2*s^6
        +1696*r^4*s^5+2688*r^3*s^5+384*r^5*s^4-128*r^6*s^3-1152*r^5*s^3
        -512*r^6*s^2+64*r^8)/3;
  B1 =  64*s^7*(s+2*r)^8*(s^2+2*s+4*r)
      *(3*s^15-2*s^14+84*r*s^13+20*s^13+32*r^2*s^12+80*r*s^12+120*s^12
      +1248*r^2*s^11+784*r*s^11+112*s^11+1024*r^3*s^10+1984*r^2*s^10
      +3072*r*s^10-160*s^10+272*r^4*s^9+9600*r^3*s^9+14464*r^2*s^9
      -448*r*s^9-192*s^9+9312*r^4*s^8+29952*r^3*s^8+16128*r^2*s^8
      -4352*r*s^8+384*s^8+3136*r^5*s^7+58304*r^4*s^7+80896*r^3*s^7
      -28928*r^2*s^7+5376*r*s^7+128*r^6*s^6+51200*r^5*s^6+157824*r^4*s^6
      -55296*r^3*s^6+28160*r^2*s^6+17664*r^6*s^5+209152*r^5*s^5
      +5120*r^4*s^5+70656*r^3*s^5+1024*r^7*s^4+153600*r^6*s^4
      +119808*r^5*s^4+116736*r^4*s^4+48128*r^7*s^3+189440*r^6*s^3
      +159744*r^5*s^3+2048*r^8*s^2+139264*r^7*s^2+141312*r^6*s^2
      +40960*r^8*s+61440*r^7*s+8192*r^8) /3;
  B  = -8*(27*s^16+216*r*s^15+578*s^15+648*r^2*s^14+4032*r*s^14+4272*s^14
           +864*r^3*s^13+9408*r^2*s^13+32328*r*s^13+10752*s^13+432*r^4*s^12
           +5184*r^3*s^12+96048*r^2*s^12+91008*r*s^12+8624*s^12-10848*r^4*s^11
           +132192*r^3*s^11+323136*r^2*s^11+80640*r*s^11-16128*r^5*s^10
           +56328*r^4*s^10+628992*r^3*s^10+316416*r^2*s^10-5888*r^6*s^9
           -55872*r^5*s^9+739200*r^4*s^9+684288*r^3*s^9-58176*r^6*s^8
           +558144*r^5*s^8+915456*r^4*s^8-2304*r^7*s^7+324096*r^6*s^7
           +829440*r^5*s^7+7296*r^8*s^6+216576*r^7*s^6+552064*r^6*s^6
           +140544*r^8*s^5+267264*r^7*s^5+46080*r^9*s^4+86016*r^8*s^4
           +3072*r^10*s^3+27648*r^9*s^3+12288*r^10*s^2-1024*r^12)/27;
  B2 =  1/4;

 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }



==> ig81.txt <==
\\ after the change of variables on r,s
{
IG(r,s) = 
  local(A1,A,B1,B,B2);
  A1 =  -64*r^2*(s+4*r+1)^2*(2*r*s^2-s^2-4*r*s-2*s+2*r-1)^2 ;

  A = -(16*r^4*s^12+32*r^3*s^12+24*r^2*s^12+8*r*s^12+s^12-192*r^4*s^11-3840*r^3*s^11
             -3744*r^2*s^11-960*r*s^11-12*s^11+288*r^4*s^10+5952*r^3*s^10
             +14832*r^2*s^10+6672*r*s^10+930*s^10+576*r^4*s^9-15648*r^2*s^9
             -16512*r*s^9-2076*s^9+1008*r^4*s^8+31968*r^3*s^8+36648*r^2*s^8
             +12024*r*s^8+7119*s^8+5760*r^4*s^7+75264*r^3*s^7-39744*r^2*s^7
             -62592*r*s^7+1512*s^7+13248*r^4*s^6-67200*r^3*s^6-169440*r^2*s^6
             -69408*r*s^6+31836*s^6+42624*r^4*s^5+267264*r^3*s^5
             +112320*r^2*s^5-4608*r*s^5+74088*s^5+12528*r^4*s^4-504864*r^3*s^4
             -809496*r^2*s^4-330120*r*s^4+108207*s^4-5568*r^4*s^3
             +192768*r^3*s^3+467424*r^2*s^3+353856*r*s^3+301092*s^3
             +27936*r^4*s^2+21312*r^3*s^2-526608*r^2*s^2-208368*r*s^2
             +275490*s^2-43200*r^4*s-728064*r^3*s-766368*r^2*s+369792*r*s
       +442548*s+10512*r^4+447264*r^3+1306584*r^2+1260936*r+397665)/768;

  B1 = 4*(16*r^6*s^12+40*r^4*s^12+r^2*s^12-640*r^7*s^11+640*r^6*s^11+640*r^5*s^11
              -160*r^4*s^11+24*r^3*s^11+48*r^2*s^11-12*r*s^11+256*r^8*s^10
              +2688*r^7*s^10+6304*r^6*s^10-4096*r^5*s^10-192*r^4*s^10
              +1256*r^3*s^10-6*r^2*s^10-156*r*s^10+12*s^10-2560*r^8*s^9
              +4224*r^7*s^9-16512*r^6*s^9-5888*r^5*s^9+12224*r^4*s^9
              +2792*r^3*s^9-2608*r^2*s^9-468*r*s^9+120*s^9+17664*r^8*s^8
              -16512*r^7*s^8+19440*r^6*s^8+37248*r^5*s^8+26568*r^4*s^8
              -18216*r^3*s^8-9393*r^2*s^8+540*r*s^8+540*s^8-59392*r^8*s^7
              +24320*r^7*s^7+50432*r^6*s^7+39680*r^5*s^7-65728*r^4*s^7
              -63760*r^3*s^7-4896*r^2*s^7+6408*r*s^7+1440*s^7+119296*r^8*s^6
              +78080*r^7*s^6+51392*r^6*s^6-220672*r^5*s^6-169408*r^4*s^6
              -33520*r^3*s^6+34540*r^2*s^6+17640*r*s^6+2520*s^6-150528*r^8*s^5
              -108288*r^7*s^5-417024*r^6*s^5-221184*r^5*s^5+27648*r^4*s^5
              +115920*r^3*s^5+89760*r^2*s^5+26712*r*s^5+3024*s^5+90624*r^8*s^4
              -112896*r^7*s^4+192240*r^6*s^4+241920*r^5*s^4+299448*r^4*s^4
              +214704*r^3*s^4+104847*r^2*s^4+25272*r*s^4+2520*s^4
              +30720*r^8*s^3+392064*r^7*s^3+90240*r^6*s^3+196224*r^5*s^3
              +253536*r^4*s^3+152952*r^3*s^3+68592*r^2*s^3+15300*r*s^3
              +1440*s^3-86784*r^8*s^2-545664*r^7*s^2-222048*r^6*s^2
              +66048*r^5*s^2+98688*r^4*s^2+49032*r^3*s^2+25338*r^2*s^2
              +5748*r*s^2+540*s^2+50688*r^8*s+343680*r^7*s+292224*r^6*s
              +154368*r^5*s+42816*r^4*s+5064*r^3*s+4752*r^2*s+1212*r*s+120*s
              -9984*r^8-61056*r^7+18192*r^6+43392*r^5+15192*r^4-264*r^3
              +321*r^2+108*r+12)/3 ;

  B = (64*r^6*s^18+192*r^5*s^18+240*r^4*s^18+160*r^3*s^18+60*r^2*s^18+12*r*s^18+s^18
            -1152*r^6*s^17+31104*r^5*s^17+64800*r^4*s^17+48960*r^3*s^17
            +16200*r^2*s^17+1944*r*s^17-18*s^17+5184*r^6*s^16-214848*r^5*s^16
            -926352*r^4*s^16-869472*r^3*s^16-291780*r^2*s^16-34740*r*s^16
            -2007*s^16-13824*r^5*s^15+578304*r^4*s^15+2469888*r^3*s^15
            +1845504*r^2*s^15+410976*r*s^15+16272*s^15-6912*r^6*s^14
            -670464*r^5*s^14-4781376*r^4*s^14-4219776*r^3*s^14
            -2525904*r^2*s^14-1128816*r*s^14-168588*s^14+13824*r^6*s^13
            -1290240*r^5*s^13-2710656*r^4*s^13+13457664*r^3*s^13
            +11104416*r^2*s^13+1955520*r*s^13+95688*s^13-34560*r^6*s^12
            -292608*r^5*s^12-10543680*r^4*s^12+12751488*r^3*s^12
            -2888208*r^2*s^12-7768368*r*s^12-1083708*s^12+276480*r^6*s^11
            +8944128*r^5*s^11+12434688*r^4*s^11+64336896*r^3*s^11
            +5961600*r^2*s^11-7920288*r*s^11+126576*s^11+2560896*r^6*s^10
            -29960064*r^5*s^10-115448544*r^4*s^10+14807232*r^3*s^10
            -57488184*r^2*s^10-26176824*r*s^10+97902*s^10+2914560*r^6*s^9
            +8328960*r^5*s^9+221932224*r^4*s^9+398715264*r^3*s^9
            -34060176*r^2*s^9-19384272*r*s^9+4317012*s^9+3805056*r^6*s^8
            -60953472*r^5*s^8-155316960*r^4*s^8-266455872*r^3*s^8
            -527613048*r^2*s^8-47754360*r*s^8+8531406*s^8+8957952*r^6*s^7
            -86413824*r^5*s^7+370144512*r^4*s^7+419198976*r^3*s^7
            -136498176*r^2*s^7+202448160*r*s^7+21377520*s^7+3062016*r^6*s^6
            +216698112*r^5*s^6+669339072*r^4*s^6-433607040*r^3*s^6
            -767634192*r^2*s^6+187257744*r*s^6-20160252*s^6+4603392*r^6*s^5
            -158671872*r^5*s^5-894063744*r^4*s^5-1821014784*r^3*s^5
            -392944608*r^2*s^5+579094272*r*s^5-53337528*s^5-5204736*r^6*s^4
            +242604288*r^5*s^4+710859456*r^4*s^4+823478400*r^3*s^4
            +1542651696*r^2*s^4+778594896*r*s^4-183950028*s^4-11446272*r^6*s^3
            -116716032*r^5*s^3-1204229376*r^4*s^3-1470790656*r^3*s^3
            +25978752*r^2*s^3-128297952*r*s^3-374767344*s^3+11161152*r^6*s^2
            -299412288*r^5*s^2-362331792*r^4*s^2+1256801184*r^3*s^2
            +1657555164*r^2*s^2-42398964*r*s^2-374154471*s^2-5318784*r^6*s
            +270304128*r^5*s+1439226144*r^4*s+1902844224*r^3*s+183576456*r^2*s
            -982202760*r*s-420042834*s+1429056*r^6-92964672*r^5-724558608*r^4
      -1851476832*r^3-2161056996*r^2-1191339252*r-251062767)/55296 ;

  B2 = -(s+1)^9*(r*s-r-1)^3*(s^2+3)^3/32;
 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }



==> ig9.txt <==
{
IG(r,s) = 
  local(A1,A,B1,B,B2);
   A1 = -5184;
   A = -27*(s^4-4*s^3+6*s^2-48*r*s-4*s+192*r+1);
   B1 = 15552*(s^2+4*s-2);
   B = 54*(s^6-6*s^5+15*s^4-72*r*s^3-20*s^3-432*r*s^2+15*s^2+1080*r*s-6*s
         +864*r^2-576*r+1);
   B2 =  46656*r^3 ;

 return([-24*B1/A1, -12*A, 96*(A/A1)*B1-36*B, -4*A1*B2]);
 }

badlocus = r;



==> univcurve16.txt <==
T^6 + 
T^5*(s^2+2*r)*(s^2-2*r*s+2*r)*(9*s^2-16*r*s+18*r)/64
+ T^4*(
-r^2*(s^2+2*r)*(s^2-2*r*s+2*r)*(3*s^2-16*r*s+6*r)/4608*z 
    + (s^2+2*r)*(s^2-2*r*s+2*r)
         *(243*s^8-702*r*s^7-912*r^2*s^6+1944*r*s^6+3712*r^3*s^5-4212*r^2*s^5
                  -2048*r^4*s^4-3072*r^3*s^4+5832*r^2*s^4+9984*r^4*s^3
                  -8424*r^3*s^3-8192*r^5*s^2-1344*r^4*s^2+7776*r^3*s^2
                  +5120*r^5*s-5616*r^4*s+2304*r^5+3888*r^4)/147456
) + 
T^3*(
-r^2*(s^2+2*r)^2*(s^2-2*r*s+2*r)^2*(7*s^2-8*r*s+14*r)*(27*s^2-64*r*s+54*r)
 /884736 * z
-(s^2+2*r)^2*(s^2-2*r*s+2*r)^2*(7*s^2-8*r*s+14*r)
            *(729*s^8-5346*r*s^7+13824*r^2*s^6+5832*r*s^6-14144*r^3*s^5
                     -32076*r^2*s^5+4096*r^4*s^4+57024*r^3*s^4+17496*r^2*s^4
                     -39808*r^4*s^3-64152*r^3*s^3+16384*r^5*s^2+62208*r^4*s^2
                     +23328*r^3*s^2-23040*r^5*s-42768*r^4*s+6912*r^5
                     +11664*r^4)/14155776
) + 
T^2*(
-r^2*(s^2+2*r)^3*(s^2-2*r*s+2*r)^2
    *(729*s^8-4536*r*s^7+8532*r^2*s^6+5832*r*s^6-2704*r^3*s^5-27216*r^2*s^5
             -4096*r^4*s^4+35856*r^3*s^4+17496*r^2*s^4-16736*r^4*s^3
             -54432*r^3*s^3+16384*r^5*s^2+41040*r^4*s^2+23328*r^3*s^2
             -22656*r^5*s-36288*r^4*s+6912*r^5+11664*r^4)/169869312 * z
-(s^2+2*r)^3*(s^2-2*r*s+2*r)^2
            *(59049*s^14-551124*r*s^13+1682532*r^2*s^12+826686*r*s^12
                        -554688*r^3*s^11-6613488*r^2*s^11-7437312*r^4*s^10
                        +17105256*r^3*s^10+4960116*r^2*s^10+15841280*r^5*s^9
                        -9103104*r^4*s^9-33067440*r^3*s^9-11608064*r^6*s^8
                        -22256640*r^5*s^8+70100640*r^4*s^8+16533720*r^3*s^8
                        +2097152*r^7*s^7+20799488*r^6*s^7-50637312*r^5*s^7
                        -88179840*r^4*s^7+5292032*r^7*s^6+45287424*r^6*s^6
                        +145800000*r^5*s^6+33067440*r^4*s^6-114860032*r^7*s^5
                        -129724416*r^6*s^5-132269760*r^5*s^5+88342528*r^8*s^4
                        +210898944*r^7*s^4+156997440*r^6*s^4+39680928*r^5*s^4
                        -33554432*r^9*s^3-202113024*r^8*s^3-158174208*r^7*s^3
                        -105815808*r^6*s^3+62652416*r^9*s^2+182919168*r^8*s^2
                        +76235904*r^7*s^2+26453952*r^6*s^2-31850496*r^9*s
                        -74649600*r^8*s-35271936*r^7*s+2654208*r^9+8957952*r^8
                        +7558272*r^7)/21743271936
) + 
T*(
r^2*(s^2+2*r)^4*(s^2-2*r*s+2*r)^3*(27*s^2-64*r*s+54*r)
   *(729*s^8-5346*r*s^7+13824*r^2*s^6+5832*r*s^6-14144*r^3*s^5-32076*r^2*s^5
            +4096*r^4*s^4+57024*r^3*s^4+17496*r^2*s^4-39808*r^4*s^3
            -64152*r^3*s^3+16384*r^5*s^2+62208*r^4*s^2+23328*r^3*s^2
            -23040*r^5*s-42768*r^4*s+6912*r^5+11664*r^4)
 /43486543872 * z
+ (s^2+2*r)^4*(s^2-2*r*s+2*r)^3
           *(531441*s^16-7794468*r*s^15+48735108*r^2*s^14+8503056*r*s^14
                        -168428160*r^3*s^13-109122552*r^2*s^13
                        +349049088*r^4*s^12+587340720*r^3*s^12
                        +59521392*r^2*s^12-441372672*r^5*s^11
                        -1729631232*r^4*s^11-654735312*r^3*s^11
                        +334635008*r^6*s^10+3082033152*r^5*s^10
                        +2954339568*r^4*s^10+238085568*r^3*s^10
                        -146800640*r^7*s^9-3536068608*r^6*s^9
                        -7190622720*r^5*s^9-2182451040*r^4*s^9
                        +33554432*r^8*s^8+2731114496*r^7*s^8
                        +10697287680*r^6*s^8+7948782720*r^5*s^8
                        +595213920*r^4*s^8-1333788672*r^8*s^7
                        -10687168512*r^7*s^7-15288238080*r^6*s^7
                        -4364902080*r^5*s^7+268435456*r^9*s^6
                        +7259193344*r^8*s^6+18144829440*r^7*s^6
                        +12099533760*r^6*s^6+952342272*r^5*s^6
                        -2818572288*r^9*s^5-14567178240*r^8*s^5
                        -17102223360*r^7*s^5-5237882496*r^6*s^5
                        +536870912*r^10*s^4+6971719680*r^9*s^4
                        +14924943360*r^8*s^4+9961802496*r^7*s^4
                        +952342272*r^6*s^4-1476395008*r^10*s^3
                        -7867072512*r^9*s^3-9017671680*r^8*s^3
                        -3491921664*r^7*s^3+1401421824*r^10*s^2
                        +4729798656*r^9*s^2+3602776320*r^8*s^2
                        +544195584*r^7*s^2-509607936*r^10*s-1451188224*r^9*s
                        -997691904*r^8*s+47775744*r^10+161243136*r^9
                        +136048896*r^8) /1391569403904
) + 
-r^2*(s^2+2*r)^5*(s^2-2*r*s+2*r)^3*(27*s^2-64*r*s+54*r)
    *(27*s^4-126*r*s^3+144*r^2*s^2+108*r*s^2-252*r^2*s+64*r^3+108*r^2)
    *(729*s^8-5346*r*s^7+13824*r^2*s^6+5832*r*s^6-14144*r^3*s^5-32076*r^2*s^5
             +4096*r^4*s^4+57024*r^3*s^4+17496*r^2*s^4-39808*r^4*s^3
             -64152*r^3*s^3+16384*r^5*s^2+62208*r^4*s^2+23328*r^3*s^2
             -23040*r^5*s-42768*r^4*s+6912*r^5+11664*r^4)
 /100192997081088 * z
-(s^2+2*r)^5*(s^2-2*r*s+2*r)^3
            *(27*s^4-126*r*s^3+144*r^2*s^2+108*r*s^2-252*r^2*s+64*r^3+108*r^2)
            *(531441*s^16-7794468*r*s^15+48735108*r^2*s^14+8503056*r*s^14
                         -168428160*r^3*s^13-109122552*r^2*s^13
                         +349049088*r^4*s^12+587340720*r^3*s^12
                         +59521392*r^2*s^12-441372672*r^5*s^11
                         -1729631232*r^4*s^11-654735312*r^3*s^11
                         +334635008*r^6*s^10+3082033152*r^5*s^10
                         +2954339568*r^4*s^10+238085568*r^3*s^10
                         -146800640*r^7*s^9-3536068608*r^6*s^9
                         -7190622720*r^5*s^9-2182451040*r^4*s^9
                         +33554432*r^8*s^8+2731114496*r^7*s^8
                         +10697287680*r^6*s^8+7948782720*r^5*s^8
                         +595213920*r^4*s^8-1333788672*r^8*s^7
                         -10687168512*r^7*s^7-15288238080*r^6*s^7
                         -4364902080*r^5*s^7+268435456*r^9*s^6
                         +7259193344*r^8*s^6+18144829440*r^7*s^6
                         +12099533760*r^6*s^6+952342272*r^5*s^6
                         -2818572288*r^9*s^5-14567178240*r^8*s^5
                         -17102223360*r^7*s^5-5237882496*r^6*s^5
                         +536870912*r^10*s^4+6971719680*r^9*s^4
                         +14924943360*r^8*s^4+9961802496*r^7*s^4
                         +952342272*r^6*s^4-1476395008*r^10*s^3
                         -7867072512*r^9*s^3-9017671680*r^8*s^3
                         -3491921664*r^7*s^3+1401421824*r^10*s^2
                         +4729798656*r^9*s^2+3602776320*r^8*s^2
                         +544195584*r^7*s^2-509607936*r^10*s-1451188224*r^9*s
                         -997691904*r^8*s+47775744*r^10+161243136*r^9
                         +136048896*r^8)/3206175906594816;


/*
in HMS coords, i.e. 
after the transformation 
r = -1/(e*(e+2)^2*f*(2*e*f-1))
s = 1/(e*(e+2)*f)
z = w/(e^3*(e+2)^5*f^4*(2*e*f-1)^2)
and scaling away denoms
*/

T^6 
-(9*e+2)*T^5 
+ T^4*(
32*(3*e-10)*w 
+ 486*e^4*f+2484*e^3*f+840*e^2*f-6032*e*f+768*f-243*e^3-1242*e^2-708*e+584
)/(36*(e+2)*(2*e*f-1)) 
+ T^3*(
-16*(7*e+6)*(27*e-10) * w
+ (7*e+6)*(1458*e^4*f+972*e^3*f-3240*e^2*f+5264*e*f-256*f-729*e^3-486*e^2+756*e
                    -328)
)/(54*(e+2)*(2*e*f-1))
+ T^2*(
128*(1458*e^4*f+2592*e^3*f-4104*e^2*f+5056*e*f-640*f-729*e^3-1296*e^2+1188*e
                -320) * w
 -(236196*e^7*f^2+1102248*e^6*f^2-443232*e^5*f^2+2680128*e^4*f^2
                 +9108288*e^3*f^2-10413952*e^2*f^2+3960832*e*f^2-98304*f^2
                 -236196*e^6*f-1102248*e^5*f+163296*e^4*f-813888*e^3*f
                 -5016384*e^2*f+2383744*e*f-251904*f+59049*e^5+275562*e^4
                 +29160*e^3-263088*e^2+314064*e-81376)
)/(1296*(e+2)*(2*e*f-1)^2)
+ T*(
32*(27*e-10)
   *(1458*e^4*f+972*e^3*f-3240*e^2*f+5264*e*f-256*f-729*e^3-486*e^2+756*e
               -328) * w
 -(2125764*e^8*f^2+2834352*e^7*f^2-8503056*e^6*f^2+29206656*e^5*f^2
                  +34914240*e^4*f^2-80835840*e^3*f^2+53371136*e^2*f^2
                  -6381568*e*f^2+65536*f^2-2125764*e^7*f-2834352*e^6*f
                  +5983632*e^5*f-14090112*e^4*f-19237824*e^3*f+22609152*e^2*f
                  -7198976*e*f+372736*f+531441*e^6+708588*e^5-866052*e^4
                  -256608*e^3+1636848*e^2-1048896*e+209984)
)/(1296*(e+2)*(2*e*f-1)^2)
+ (
32*(27*e-10)*(54*e^2*f-36*e*f-64*f-27*e+18)
   *(1458*e^4*f+972*e^3*f-3240*e^2*f+5264*e*f-256*f-729*e^3-486*e^2+756*e
               -328) * w
 -(54*e^2*f-36*e*f-64*f-27*e+18)*(2125764*e^8*f^2+2834352*e^7*f^2
                                                 -8503056*e^6*f^2
                                                 +29206656*e^5*f^2
                                                 +34914240*e^4*f^2
                                                 -80835840*e^3*f^2
                                                 +53371136*e^2*f^2
                                                 -6381568*e*f^2+65536*f^2
                                                 -2125764*e^7*f-2834352*e^6*f
                                                 +5983632*e^5*f-14090112*e^4*f
                                                 -19237824*e^3*f
                                                 +22609152*e^2*f-7198976*e*f
                                                 +372736*f+531441*e^6
                                                 +708588*e^5-866052*e^4
                                                 -256608*e^3+1636848*e^2
                                                 -1048896*e+209984)
)/(46656*(e+2)*(2*e*f-1)^3)


==> univcurve25.txt <==
p := T^6 
-T^5*(600*r*s^2-12*s^2+50*r*s+19*s-25*r+18)/2 
+ T^4*(
625*(800*r^2*s^2-848*r*s^2+224*s^2+400*r^2*s-694*r*s+231*s+50*r^2-33*r)/2 * z/2
-5*(400000*r^3*s^4-768000*r^2*s^4-269280*r*s^4+55456*s^4+2400000*r^3*s^3
                  -3553000*r^2*s^3+1018920*r*s^3+30406*s^3+1025000*r^3*s^2
                  -1045500*r^2*s^2+320670*r*s^2-22029*s^2+87500*r^3*s
                  -209250*r^2*s+120270*r*s-15984*s-6250*r^3+28875*r^2-28080*r
                  +7776)/4
)/72 + 
T^3*(
-3125*(30*r*s+3*s-5*r+7)
     *(3200*r^2*s^3-2048*r*s^3+224*s^3+2400*r^2*s^2-1856*r*s^2+392*s^2
                   +600*r^2*s-694*r*s+189*s+50*r^2-27*r)/2 * z/2
+5*(30*r*s+3*s-5*r+7)
 *(8000000*r^3*s^5+8160000*r^2*s^5-3100800*r*s^5+279872*s^5+50000000*r^3*s^4
                  -34600000*r^2*s^4+3916000*r*s^4+349840*s^4+32500000*r^3*s^3
                  -32075000*r^2*s^3+7704000*r*s^3-5830*s^3+6875000*r^3*s^2
                  -5587500*r^2*s^2+1368750*r*s^2-118395*s^2+312500*r^3*s
                  -468750*r^2*s+209250*r*s-19440*s-31250*r^3+118125*r^2
                  -97200*r+23328)/4
)/216 + 
T^2*(
625*(32000000*r^4*s^6+358400000*r^3*s^6-296217600*r^2*s^6+62732288*r*s^6
                     -4111744*s^6+1088000000*r^4*s^5-1094400000*r^3*s^5
                     +298393600*r^2*s^5+4106752*r*s^5-5492480*s^5
                     +980000000*r^4*s^4-1309000000*r^3*s^4+588156000*r^2*s^4
                     -92100080*r*s^4+1365560*s^4+310000000*r^4*s^3
                     -444875000*r^3*s^3+228454500*r^2*s^3-50075210*r*s^3
                     +3994515*s^3+33125000*r^4*s^2-48062500*r^3*s^2
                     +26559750*r^2*s^2-6273855*r*s^2+447930*s^2-1375000*r^4*s
                     +7881250*r^3*s-10066275*r^2*s+4796172*r*s-775656*s
                     -343750*r^4+759375*r^3-514350*r^2+110808*r)/8*z/2
-5*(16000000000*r^5*s^8-36160000000*r^4*s^8+226777600000*r^3*s^8
                       -105091328000*r^2*s^8+17734545920*r*s^8-1027913984*s^8
                       +632000000000*r^5*s^7+877280000000*r^4*s^7
                       -1231276800000*r^3*s^7+375046784000*r^2*s^7
                       -25673800960*r*s^7-859095168*s^7+3478000000000*r^5*s^6
                       -3506980000000*r^4*s^6+816204800000*r^3*s^6
                       +116698896000*r^2*s^6-45251343040*r*s^6+1027270128*s^6
                       +2714000000000*r^5*s^5-3828852500000*r^4*s^5
                       +1902988400000*r^3*s^5-363869722000*r^2*s^5
                       +14252546880*r*s^5+827126614*s^5+746562500000*r^5*s^4
                       -1169168750000*r^4*s^4+693492000000*r^3*s^4
                       -187585560000*r^2*s^4+20969824150*r*s^4-378934605*s^4
                       +51656250000*r^5*s^3-20352500000*r^4*s^3
                       -40422787500*r^3*s^3+28265030500*r^2*s^3
                       -4212317520*r*s^3-251810046*s^3-8093750000*r^5*s^2
                       +21785625000*r^4*s^2-18490262500*r^3*s^2
                       +6502862250*r^2*s^2-973999890*r*s^2+59247288*s^2
                       -773437500*r^5*s+2744843750*r^4*s-3446550000*r^3*s
                       +2002137750*r^2*s-538468560*r*s+51648192*s+42968750*r^5
                       -208828125*r^4+365006250*r^3-289413000*r^2+107075520*r
                       -15116544)/16
)/648 + 
T*(
625*(3200*r^2*s^3-2048*r*s^3+224*s^3+2400*r^2*s^2-1856*r*s^2+392*s^2+600*r^2*s
                 -694*r*s+189*s+50*r^2-27*r)
   *(8000000*r^3*s^5+8160000*r^2*s^5-3100800*r*s^5+279872*s^5+50000000*r^3*s^4
                    -34600000*r^2*s^4+3916000*r*s^4+349840*s^4
                    +32500000*r^3*s^3-32075000*r^2*s^3+7704000*r*s^3-5830*s^3
                    +6875000*r^3*s^2-5587500*r^2*s^2+1368750*r*s^2-118395*s^2
                    +312500*r^3*s-468750*r^2*s+209250*r*s-19440*s-31250*r^3
                    +118125*r^2-97200*r+23328)/8 * z/2
-(64000000000000*r^6*s^10-7680000000000*r^5*s^10+75033600000000*r^4*s^10
                         -53757952000000*r^3*s^10+14512035840000*r^2*s^10
                         -1741427097600*r*s^10+78364168192*s^10
                         +800000000000000*r^6*s^9-83200000000000*r^5*s^9
                         -556352000000000*r^4*s^9+268661760000000*r^3*s^9
                         -36278809600000*r^2*s^9-5120000*r*s^9
                         +195910420480*s^9+3020000000000000*r^6*s^8
                         -3525600000000000*r^5*s^8+1100696000000000*r^4*s^8
                         +74499200000000*r^3*s^8-76039766400000*r^2*s^8
                         +7165284992000*r*s^8+118362359040*s^8
                         +3360000000000000*r^6*s^7-5228400000000000*r^5*s^7
                         +2898972000000000*r^4*s^7-616462720000000*r^3*s^7
                         +13831056000000*r^2*s^7+7072156096000*r*s^7
                         -71312512640*s^7+1748750000000000*r^6*s^6
                         -3114050000000000*r^5*s^6+2095173125000000*r^4*s^6
                         -635032730000000*r^3*s^6+74551809700000*r^2*s^6
                         -200925372000*r*s^6-88148492780*s^6
                         +477625000000000*r^6*s^5-901515000000000*r^5*s^5
                         +656426800000000*r^4*s^5-229360181000000*r^3*s^5
                         +38190237120000*r^2*s^5-2411542870800*r*s^5
                         +1451801016*s^5+64453125000000*r^6*s^4
                         -112565625000000*r^5*s^4+77172781250000*r^4*s^4
                         -25750816250000*r^3*s^4+4176660412500*r^2*s^4
                         -323760375000*r*s^4+22259848545*s^4
                         +2265625000000*r^6*s^3+1404687500000*r^5*s^3
                         -8768343750000*r^4*s^3+8098496875000*r^3*s^3
                         -2910402225000*r^2*s^3+364119340500*r*s^3
                         +2165596560*s^3-332031250000*r^6*s^2
                         +1567968750000*r^5*s^2-2046492187500*r^4*s^2
                         +1150385625000*r^3*s^2-307022906250*r^2*s^2
                         +39370374000*r*s^2-2572961760*s^2-19531250000*r^6*s
                         +71484375000*r^5*s-105468750000*r^4*s
                         +81025312500*r^3*s-33570450000*r^2*s+6770952000*r*s
                         -453496320*s+976562500*r^6-4218750000*r^5
                         +10156640625*r^4-12210750000*r^3+7479540000*r^2
                         -2267481600*r+272097792)/16
)/648 +
(
625*(8*s-3)*(50*r*s-9*s+75*r-36)
   *(3200*r^2*s^3-2048*r*s^3+224*s^3+2400*r^2*s^2-1856*r*s^2+392*s^2+600*r^2*s
                 -694*r*s+189*s+50*r^2-27*r)
   *(8000000*r^3*s^5+8160000*r^2*s^5-3100800*r*s^5+279872*s^5+50000000*r^3*s^4
                    -34600000*r^2*s^4+3916000*r*s^4+349840*s^4
                    +32500000*r^3*s^3-32075000*r^2*s^3+7704000*r*s^3-5830*s^3
                    +6875000*r^3*s^2-5587500*r^2*s^2+1368750*r*s^2-118395*s^2
                    +312500*r^3*s-468750*r^2*s+209250*r*s-19440*s-31250*r^3
                    +118125*r^2-97200*r+23328)/16 * z/2
-(8*s-3)*(50*r*s-9*s+75*r-36)
        *(64000000000000*r^6*s^10-7680000000000*r^5*s^10
                                 +75033600000000*r^4*s^10
                                 -53757952000000*r^3*s^10
                                 +14512035840000*r^2*s^10-1741427097600*r*s^10
                                 +78364168192*s^10+800000000000000*r^6*s^9
                                 -83200000000000*r^5*s^9
                                 -556352000000000*r^4*s^9
                                 +268661760000000*r^3*s^9
                                 -36278809600000*r^2*s^9-5120000*r*s^9
                                 +195910420480*s^9+3020000000000000*r^6*s^8
                                 -3525600000000000*r^5*s^8
                                 +1100696000000000*r^4*s^8
                                 +74499200000000*r^3*s^8
                                 -76039766400000*r^2*s^8+7165284992000*r*s^8
                                 +118362359040*s^8+3360000000000000*r^6*s^7
                                 -5228400000000000*r^5*s^7
                                 +2898972000000000*r^4*s^7
                                 -616462720000000*r^3*s^7
                                 +13831056000000*r^2*s^7+7072156096000*r*s^7
                                 -71312512640*s^7+1748750000000000*r^6*s^6
                                 -3114050000000000*r^5*s^6
                                 +2095173125000000*r^4*s^6
                                 -635032730000000*r^3*s^6
                                 +74551809700000*r^2*s^6-200925372000*r*s^6
                                 -88148492780*s^6+477625000000000*r^6*s^5
                                 -901515000000000*r^5*s^5
                                 +656426800000000*r^4*s^5
                                 -229360181000000*r^3*s^5
                                 +38190237120000*r^2*s^5-2411542870800*r*s^5
                                 +1451801016*s^5+64453125000000*r^6*s^4
                                 -112565625000000*r^5*s^4
                                 +77172781250000*r^4*s^4
                                 -25750816250000*r^3*s^4+4176660412500*r^2*s^4
                                 -323760375000*r*s^4+22259848545*s^4
                                 +2265625000000*r^6*s^3+1404687500000*r^5*s^3
                                 -8768343750000*r^4*s^3+8098496875000*r^3*s^3
                                 -2910402225000*r^2*s^3+364119340500*r*s^3
                                 +2165596560*s^3-332031250000*r^6*s^2
                                 +1567968750000*r^5*s^2-2046492187500*r^4*s^2
                                 +1150385625000*r^3*s^2-307022906250*r^2*s^2
                                 +39370374000*r*s^2-2572961760*s^2
                                 -19531250000*r^6*s+71484375000*r^5*s
                                 -105468750000*r^4*s+81025312500*r^3*s
                                 -33570450000*r^2*s+6770952000*r*s-453496320*s
                                 +976562500*r^6-4218750000*r^5+10156640625*r^4
                                 -12210750000*r^3+7479540000*r^2-2267481600*r
                                 +272097792) /32
)/5832;



==> univcurve36.txt <==
T^6 +
T^5*r*(36*s-r^2)*(1620*r*s^2+58320*s^2+18*r^3*s+324*r^2*s+17496*r*s-4*r^5-81*r^4-567*r^3) +
T^4*(
-81*r*(r+6)*(36*s-r^2)*(145800*r*s^3+583200*s^3+12312*r^3*s^2+156492*r^2*s^2+349920*r*s^2-252*r^5*s+648*r^4*s+25758*r^3*s+52488*r^2*s-50*r^6-378*r^5-243*r^4)/16 * z
-r*(36*s-r^2)*(6330052800*r^3*s^5+25509168000*r^2*s^5-1193829062400*r*s^5-1101996057600*s^5+315032976*r^5*s^4-13196742912*r^4*s^4-224072531712*r^3*s^4-1966450742784*r^2*s^4-2314191720960*r*s^4-548208*r^7*s^3+438064848*r^6*s^3-5731059744*r^5*s^3-119620991808*r^4*s^3-857720264832*r^3*s^3-1090976097024*r^2*s^3-1317384*r^9*s^2-35044488*r^8*s^2-181083600*r^7*s^2-1677936384*r^6*s^2-19182894336*r^5*s^2-126729546624*r^4*s^2-148769467776*r^3*s^2+35712*r^11*s+1125576*r^10*s+16979868*r^9*s+184626540*r^8*s+1103271516*r^7*s+3175891416*r^6*s+688747536*r^5*s-256*r^13-8640*r^12-129762*r^11-966654*r^10-1397493*r^9+17006112*r^8+76527504*r^7)/48
) + 
T^3*(
-9*r^2*(r+6)*(36*s-r^2)^2*(72*r*s+1944*s-11*r^3-108*r^2)*(13122000*r*s^4+209952000*s^4+1749600*r^3*s^3+27410400*r^2*s^3+188956800*r*s^3+46656*r^5*s^2+1356912*r^4*s^2+12264696*r^3*s^2+56687040*r^2*s^2-2016*r^7*s-27072*r^6*s-25272*r^5*s+927288*r^4*s+5668704*r^3*s-400*r^8-7344*r^7-47628*r^6-124659*r^5)/32 * z
-r^2*(36*s-r^2)^2*(72*r*s+1944*s-11*r^3-108*r^2)*(671741424000*r^3*s^6+17448270912000*r^2*s^6+90914674752000*r*s^6-396718580736000*s^6+67882730400*r^5*s^5-22958251200*r^4*s^5-21810338640000*r^3*s^5-197532793324800*r^2*s^5-952124593766400*r*s^5+112114368*r^7*s^4-120003629328*r^6*s^4-3456084117312*r^5*s^4-44567475559488*r^4*s^4-244279466088192*r^3*s^4-642684100792320*r^2*s^4-107028864*r^9*s^3+692841600*r^8*s^3-24117501168*r^7*s^3-1119053187936*r^6*s^3-14670322516800*r^5*s^3-76153437560448*r^4*s^3-171382426877952*r^3*s^3-3281472*r^11*s^2-104556096*r^10*s^2+737561376*r^9*s^2+26661332088*r^8*s^2+162302081400*r^7*s^2-358148718720*r^6*s^2-5640842319840*r^5*s^2-16067102519808*r^4*s^2+193536*r^13*s+7884864*r^12*s+150675552*r^11*s+2052700704*r^10*s+19240644258*r^9*s+113279837796*r^8*s+367446810456*r^7*s+539289320688*r^6*s-2048*r^15-96768*r^14-2126736*r^13-27608688*r^12-215961876*r^11-998931933*r^10-2525407632*r^9-2927177028*r^8)/864
) + 
T^2*(
9*r^3*(r+6)*(36*s-r^2)^2*(3815661349440000*r^3*s^8+114276991173120000*r^2*s^8+818727970993920000*r*s^8-856912134389760000*s^8+479903977584000*r^5*s^7+9040194047520000*r^4*s^7+44931134258496000*r^3*s^7-1041386274432000*r^2*s^7-3599030964436992000*r*s^7+2744786476800*r^7*s^6-286652472955200*r^6*s^6-9725895788860800*r^5*s^6-156699155907475200*r^4*s^6-961095392673292800*r^3*s^6-3761844269971046400*r^2*s^6-1409436329472*r^9*s^5-39152347805952*r^8*s^5-909340090007328*r^7*s^5-13494666287719872*r^6*s^5-133069610952367488*r^5*s^5-651743268763071744*r^4*s^5-1737817808542433280*r^3*s^5-12691178496*r^11*s^4-576445890816*r^10*s^4-6784301168064*r^9*s^4-169640533341072*r^8*s^4-3107411697375648*r^7*s^4-33459319484008128*r^6*s^4-165019407971704704*r^5*s^4-400263657973456896*r^4*s^4+2367138816*r^13*s^3+88246278144*r^12*s^3+1654692178176*r^11*s^3+21377098488960*r^10*s^3+169823242756872*r^9*s^3+679499263669104*r^8*s^3-591767750445984*r^7*s^3-13973692953998016*r^6*s^3-43959592494194688*r^5*s^3-46365696*r^15*s^2-1368285696*r^14*s^2-15577505280*r^13*s^2-6255729792*r^12*s^2+2292477750288*r^11*s^2+30765147124932*r^10*s^2+194973063107256*r^9*s^2+567722885216688*r^8*s^2+393309280432800*r^7*s^2-1735247072139264*r^6*s^2+258048*r^17*s+875520*r^16*s-195561216*r^15*s-5297508864*r^14*s-66274078176*r^13*s-429310794384*r^12*s-1118937333798*r^11*s+2851931359692*r^10*s+25783608383928*r^9*s+56736955773072*r^8*s+51200*r^18+2011392*r^17+34473600*r^16+300791232*r^15+1028239920*r^14-3794488740*r^13-51785205363*r^12-201458654280*r^11-330082256628*r^10)/512 * z
+r^3*(36*s-r^2)^2*(199615896472481280000*r^5*s^10+8308298712992716800000*r^4*s^10+117302702076614246400000*r^3*s^10+578357849144016691200000*r^2*s^10+257684190212680704000000*r*s^10+1619193747954590023680000*s^10+19347667643559168000*r^7*s^9+69629466620007936000*r^6*s^9-10401360158248104960000*r^5*s^9-134079649185747363840000*r^4*s^9-420415660637900881920000*r^3*s^9+330585390207395463168000*r^2*s^9+9229404363341163134976000*r*s^9-562162626358560000*r^9*s^8-80712256399235942400*r^8*s^8-2168459715773452492800*r^7*s^8-27557265947413413888000*r^6*s^8-141633902710382971392000*r^5*s^8+378457386433573478400000*r^4*s^8+5516840476103892384153600*r^3*s^8+17309181165634567353139200*r^2*s^8-71426528324338176*r^11*s^7-753693100616706048*r^10*s^7+12911213350987573248*r^9*s^7+604065070357020426240*r^8*s^7+13346836663011975659520*r^7*s^7+182462113454619019198464*r^6*s^7+1601950334041187192143872*r^5*s^7+7141188657489471186075648*r^4*s^7+13946115751132883873955840*r^3*s^7+1284595988050944*r^13*s^6+208072595851902720*r^12*s^6+7269998325060932352*r^11*s^6+143647246135510235136*r^10*s^6+1991824362169449251328*r^9*s^6+21477928538772096620544*r^8*s^6+174377633207295012433920*r^7*s^6+1018609237060342405373952*r^6*s^6+3543904056245899394359296*r^5*s^6+5681912780947451852095488*r^4*s^6+78184579553280*r^15*s^5-3322687902686208*r^14*s^5-123395590403478144*r^13*s^5-1948227690279343104*r^12*s^5-14920890600530610432*r^11*s^5+43911003790941175296*r^10*s^5+2739944426217619663872*r^9*s^5+33551173929272811227136*r^8*s^5+223051060234728835301376*r^7*s^5+789232139276457803563008*r^6*s^5+1217552738774453968306176*r^5*s^5+234084722688*r^17*s^4+96640247190528*r^16*s^4-302267587030272*r^15*s^4-82304577827470656*r^14*s^4-2217821288258519136*r^13*s^4-32454112853163154176*r^12*s^4-294376533156700694784*r^11*s^4-1587166292744115628032*r^10*s^4-3915403251151442628096*r^9*s^4+6555392095668701589504*r^8*s^4+66242734222960985296896*r^7*s^4+127875826244713747120128*r^6*s^4-172579424256*r^19*s^3-10047221047296*r^18*s^3-219683352462336*r^17*s^3-2942065266835968*r^16*s^3-31753638506929248*r^15*s^3-399202837998549120*r^14*s^3-5327015259928899456*r^13*s^3-54005403740781961728*r^12*s^3-357578604453748497408*r^11*s^3-1438770566005373979648*r^10*s^3-2914548746318262042624*r^9*s^3-872846629756771184640*r^8*s^3+4918301009412067196928*r^7*s^3+5141864448*r^21*s^2+319801125888*r^20*s^2+9445629625344*r^19*s^2+186249033939456*r^18*s^2+2728227251411136*r^17*s^2+30795784681575888*r^16*s^2+262059411411540720*r^15*s^2+1577337952110445440*r^14*s^2+5914149306358247856*r^13*s^2+8678747853852854976*r^12*s^2-28023155685629026560*r^11*s^2-148127414160212114688*r^10*s^2-203506089220464585984*r^9*s^2-60751872*r^23*s-4064256000*r^22*s-131124635136*r^21*s-2691792912384*r^20*s-38165411323008*r^19*s-380983403510208*r^18*s-2586877546049208*r^17*s-10489371514186752*r^16*s-10956397099023864*r^15*s+127935810104832432*r^14*s+737724024778706784*r^13*s+1653961592103740352*r^12*s+1370411375221983744*r^11*s+262144*r^25+18579456*r^24+629876736*r^23+13299759360*r^22+191362849920*r^21+1953877557312*r^20+14476529367504*r^19+80413283674980*r^18+359989181276355*r^17+1428605304777720*r^16+4939127733979728*r^15+12146729504974848*r^14+14275118491895664*r^13)/13824
) + 
T*(
-3*r^4*(r+6)*(36*s-r^2)^3*(13122000*r*s^4+209952000*s^4+1749600*r^3*s^3+27410400*r^2*s^3+188956800*r*s^3+46656*r^5*s^2+1356912*r^4*s^2+12264696*r^3*s^2+56687040*r^2*s^2-2016*r^7*s-27072*r^6*s-25272*r^5*s+927288*r^4*s+5668704*r^3*s-400*r^8-7344*r^7-47628*r^6-124659*r^5)*(671741424000*r^3*s^6+17448270912000*r^2*s^6+90914674752000*r*s^6-396718580736000*s^6+67882730400*r^5*s^5-22958251200*r^4*s^5-21810338640000*r^3*s^5-197532793324800*r^2*s^5-952124593766400*r*s^5+112114368*r^7*s^4-120003629328*r^6*s^4-3456084117312*r^5*s^4-44567475559488*r^4*s^4-244279466088192*r^3*s^4-642684100792320*r^2*s^4-107028864*r^9*s^3+692841600*r^8*s^3-24117501168*r^7*s^3-1119053187936*r^6*s^3-14670322516800*r^5*s^3-76153437560448*r^4*s^3-171382426877952*r^3*s^3-3281472*r^11*s^2-104556096*r^10*s^2+737561376*r^9*s^2+26661332088*r^8*s^2+162302081400*r^7*s^2-358148718720*r^6*s^2-5640842319840*r^5*s^2-16067102519808*r^4*s^2+193536*r^13*s+7884864*r^12*s+150675552*r^11*s+2052700704*r^10*s+19240644258*r^9*s+113279837796*r^8*s+367446810456*r^7*s+539289320688*r^6*s-2048*r^15-96768*r^14-2126736*r^13-27608688*r^12-215961876*r^11-998931933*r^10-2525407632*r^9-2927177028*r^8)/512 * z
-r^4*(36*s-r^2)^3*(462804854531809536000000*r^6*s^12+25003175062454654976000000*r^5*s^12+507403596364242186240000000*r^4*s^12+4621448822287059025920000000*r^3*s^12+17191283620861623767040000000*r^2*s^12+26230938716864358383616000000*r*s^12+157385632301186150301696000000*s^12+95672365309322726400000*r^8*s^11+2924194984792284211200000*r^7*s^11+12076799047967635660800000*r^6*s^11-337332030823872921600000000*r^5*s^11-2331385998031491729408000000*r^4*s^11+16253163243140433172070400000*r^3*s^11+201978228119855559553843200000*r^2*s^11+755451035045693521448140800000*r*s^11+4951793966466176640000*r^10*s^10-137103317208950031360000*r^9*s^10-10551245739202200844800000*r^8*s^10-189947606078774036275200000*r^7*s^10-1272300462382052953958400000*r^6*s^10+3776820016908704811171840000*r^5*s^10+113381183311558934085181440000*r^4*s^10+645281092434863216236953600000*r^3*s^10+1416470690710675352715264000000*r^2*s^10-191435321306556518400*r^12*s^9-26899101461128300876800*r^11*s^9-863602250404002689894400*r^10*s^9-11082764497939730417664000*r^9*s^9+11567068485279654721536000*r^8*s^9+2236565534264227270467993600*r^7*s^9+31706626765421928351884083200*r^6*s^9+225742256345976811966306713600*r^5*s^9+836766945067973032437350400000*r^4*s^9+1359811863082248338606653440000*r^3*s^9-20072149561639120896*r^14*s^8-273966313409810454528*r^13*s^8+7684244200666230158592*r^12*s^8+544294097690026209214464*r^11*s^8+17726179378631185004359680*r^10*s^8+350423429730307874145460224*r^9*s^8+4409395607754386845888868352*r^8*s^8+35778206438148675302034112512*r^7*s^8+184894376769535490019499474944*r^6*s^8+553131804722518725235310592000*r^5*s^8+752145936767368612291805184000*r^4*s^8+126681940394311680*r^16*s^7+66307042131928989696*r^15*s^7+2928542392828356046848*r^14*s^7+65491355434535448265728*r^13*s^7+1075662442222861681990656*r^12*s^7+16459178274045091755694080*r^11*s^7+223370006982714966581600256*r^10*s^7+2297922288384089526578823168*r^9*s^7+16273200978290550642653380608*r^8*s^7+75072319797526038622678450176*r^7*s^7+203362697065331660389330452480*r^6*s^7+250885288738674818472927559680*r^5*s^7+31932012435554304*r^18*s^6+1016506553519407104*r^17*s^6+38470015002003517440*r^16*s^6+553523923749349951488*r^15*s^6-4488690345501936484224*r^14*s^6-229120114344281220013056*r^13*s^6-2365096244518134232496640*r^12*s^6+1988236301522693537193984*r^11*s^6+267143141105065122486663168*r^10*s^6+2785911767452517616882302976*r^9*s^6+14623227131364354603411578880*r^8*s^6+41012492378836894162517753856*r^7*s^6+50024078913138210756492263424*r^6*s^6-277086977114112*r^20*s^5-108307816474558464*r^19*s^5-6250447584572129280*r^18*s^5-166443558250795315200*r^17*s^5-3041949810968260756992*r^16*s^5-45400933514090011953024*r^15*s^5-556860804970860434509056*r^14*s^5-5156110615826260190204928*r^13*s^5-32894616315346032039118848*r^12*s^5-127090315299402315164731392*r^11*s^5-180217455772744754966679552*r^10*s^5+716916966353784876971409408*r^9*s^5+3786226156269635217807900672*r^8*s^5+5507238045483105771356946432*r^7*s^5-11239694659584*r^22*s^4+1902041930244096*r^21*s^4+99360646812020736*r^20*s^4+1955181153163272192*r^19*s^4+20588720858921037312*r^18*s^4+40519811806538515200*r^17*s^4-3383279058886119002592*r^16*s^4-77456398385222845198848*r^15*s^4-942917553984170248178112*r^14*s^4-7262562397127137045691904*r^13*s^4-36031092747671790735515136*r^12*s^4-109145205487554468766138368*r^11*s^4-163233953292096730580143104*r^10*s^4+4780588581148529315414016*r^9*s^4+258151783382020583032356864*r^8*s^4-415887851520*r^24*s^3-51296440098816*r^23*s^3-1088009505497088*r^22*s^3+13104077287956480*r^21*s^3+1048154293419356160*r^20*s^3+25737705994424177664*r^19*s^3+388857053694457937664*r^18*s^3+3968189769013553890368*r^17*s^3+27091608687116742040416*r^16*s^3+111780149590115345392704*r^15*s^3+152231614678777033430784*r^14*s^3-1056470158247957435704320*r^13*s^3-6816511883773228332870144*r^12*s^3-16943700674331115620516864*r^11*s^3-16732060034019852603949056*r^10*s^3+25448546304*r^26*s^2+2057677406208*r^25*s^2+68877303257088*r^24*s^2+1412220192215040*r^23*s^2+22050188490083328*r^22*s^2+315284745399552000*r^21*s^2+4520342194618454784*r^20*s^2+59385995944218903168*r^19*s^2+626919744283556581908*r^18*s^2+4944742876014483482208*r^17*s^2+28125877120115072322096*r^16*s^2+111759454653947715499776*r^15*s^2+294513988601197931532480*r^14*s^2+462209291563341335827968*r^13*s^2+326798047539450246170880*r^12*s^2-396361728*r^28*s-34876293120*r^27*s-1483186028544*r^26*s-41853679257600*r^25*s-878636603501568*r^24*s-14350370614023168*r^23*s-184713038094246912*r^22*s-1864178197507097856*r^21*s-14538138578012883024*r^20*s-85855385377025472852*r^19*s-373567344953034148200*r^18*s-1149185593618485046272*r^17*s-2329923347429091342912*r^16*s-2709975317469018796224*r^15*s-1274403516761720536704*r^14*s+2097152*r^30+198180864*r^29+9037578240*r^28+262342582272*r^27+5342363009280*r^26+79539173061120*r^25+878019984555264*r^24+7139751644146176*r^23+41464263615004368*r^22+158189020484347368*r^21+287521333069977513*r^20-524776673144616480*r^19-4730859674906054904*r^18-12010865081873444064*r^17-11770384239586894032*r^16)/41472
) + 
r^5*(r+6)*(36*s-r^2)^3*(291600*r*s^3+3936600*s^3+51516*r^3*s^2+559872*r^2*s^2+2598156*r*s^2-2808*r^5*s-28188*r^4*s-78732*r^3*s+118098*r^2*s+32*r^7+540*r^6+5103*r^5+26244*r^4+59049*r^3)*(13122000*r*s^4+209952000*s^4+1749600*r^3*s^3+27410400*r^2*s^3+188956800*r*s^3+46656*r^5*s^2+1356912*r^4*s^2+12264696*r^3*s^2+56687040*r^2*s^2-2016*r^7*s-27072*r^6*s-25272*r^5*s+927288*r^4*s+5668704*r^3*s-400*r^8-7344*r^7-47628*r^6-124659*r^5)*(671741424000*r^3*s^6+17448270912000*r^2*s^6+90914674752000*r*s^6-396718580736000*s^6+67882730400*r^5*s^5-22958251200*r^4*s^5-21810338640000*r^3*s^5-197532793324800*r^2*s^5-952124593766400*r*s^5+112114368*r^7*s^4-120003629328*r^6*s^4-3456084117312*r^5*s^4-44567475559488*r^4*s^4-244279466088192*r^3*s^4-642684100792320*r^2*s^4-107028864*r^9*s^3+692841600*r^8*s^3-24117501168*r^7*s^3-1119053187936*r^6*s^3-14670322516800*r^5*s^3-76153437560448*r^4*s^3-171382426877952*r^3*s^3-3281472*r^11*s^2-104556096*r^10*s^2+737561376*r^9*s^2+26661332088*r^8*s^2+162302081400*r^7*s^2-358148718720*r^6*s^2-5640842319840*r^5*s^2-16067102519808*r^4*s^2+193536*r^13*s+7884864*r^12*s+150675552*r^11*s+2052700704*r^10*s+19240644258*r^9*s+113279837796*r^8*s+367446810456*r^7*s+539289320688*r^6*s-2048*r^15-96768*r^14-2126736*r^13-27608688*r^12-215961876*r^11-998931933*r^10-2525407632*r^9-2927177028*r^8)/6144 * z
+r^5*(36*s-r^2)^3*(291600*r*s^3+3936600*s^3+51516*r^3*s^2+559872*r^2*s^2+2598156*r*s^2-2808*r^5*s-28188*r^4*s-78732*r^3*s+118098*r^2*s+32*r^7+540*r^6+5103*r^5+26244*r^4+59049*r^3)*(462804854531809536000000*r^6*s^12+25003175062454654976000000*r^5*s^12+507403596364242186240000000*r^4*s^12+4621448822287059025920000000*r^3*s^12+17191283620861623767040000000*r^2*s^12+26230938716864358383616000000*r*s^12+157385632301186150301696000000*s^12+95672365309322726400000*r^8*s^11+2924194984792284211200000*r^7*s^11+12076799047967635660800000*r^6*s^11-337332030823872921600000000*r^5*s^11-2331385998031491729408000000*r^4*s^11+16253163243140433172070400000*r^3*s^11+201978228119855559553843200000*r^2*s^11+755451035045693521448140800000*r*s^11+4951793966466176640000*r^10*s^10-137103317208950031360000*r^9*s^10-10551245739202200844800000*r^8*s^10-189947606078774036275200000*r^7*s^10-1272300462382052953958400000*r^6*s^10+3776820016908704811171840000*r^5*s^10+113381183311558934085181440000*r^4*s^10+645281092434863216236953600000*r^3*s^10+1416470690710675352715264000000*r^2*s^10-191435321306556518400*r^12*s^9-26899101461128300876800*r^11*s^9-863602250404002689894400*r^10*s^9-11082764497939730417664000*r^9*s^9+11567068485279654721536000*r^8*s^9+2236565534264227270467993600*r^7*s^9+31706626765421928351884083200*r^6*s^9+225742256345976811966306713600*r^5*s^9+836766945067973032437350400000*r^4*s^9+1359811863082248338606653440000*r^3*s^9-20072149561639120896*r^14*s^8-273966313409810454528*r^13*s^8+7684244200666230158592*r^12*s^8+544294097690026209214464*r^11*s^8+17726179378631185004359680*r^10*s^8+350423429730307874145460224*r^9*s^8+4409395607754386845888868352*r^8*s^8+35778206438148675302034112512*r^7*s^8+184894376769535490019499474944*r^6*s^8+553131804722518725235310592000*r^5*s^8+752145936767368612291805184000*r^4*s^8+126681940394311680*r^16*s^7+66307042131928989696*r^15*s^7+2928542392828356046848*r^14*s^7+65491355434535448265728*r^13*s^7+1075662442222861681990656*r^12*s^7+16459178274045091755694080*r^11*s^7+223370006982714966581600256*r^10*s^7+2297922288384089526578823168*r^9*s^7+16273200978290550642653380608*r^8*s^7+75072319797526038622678450176*r^7*s^7+203362697065331660389330452480*r^6*s^7+250885288738674818472927559680*r^5*s^7+31932012435554304*r^18*s^6+1016506553519407104*r^17*s^6+38470015002003517440*r^16*s^6+553523923749349951488*r^15*s^6-4488690345501936484224*r^14*s^6-229120114344281220013056*r^13*s^6-2365096244518134232496640*r^12*s^6+1988236301522693537193984*r^11*s^6+267143141105065122486663168*r^10*s^6+2785911767452517616882302976*r^9*s^6+14623227131364354603411578880*r^8*s^6+41012492378836894162517753856*r^7*s^6+50024078913138210756492263424*r^6*s^6-277086977114112*r^20*s^5-108307816474558464*r^19*s^5-6250447584572129280*r^18*s^5-166443558250795315200*r^17*s^5-3041949810968260756992*r^16*s^5-45400933514090011953024*r^15*s^5-556860804970860434509056*r^14*s^5-5156110615826260190204928*r^13*s^5-32894616315346032039118848*r^12*s^5-127090315299402315164731392*r^11*s^5-180217455772744754966679552*r^10*s^5+716916966353784876971409408*r^9*s^5+3786226156269635217807900672*r^8*s^5+5507238045483105771356946432*r^7*s^5-11239694659584*r^22*s^4+1902041930244096*r^21*s^4+99360646812020736*r^20*s^4+1955181153163272192*r^19*s^4+20588720858921037312*r^18*s^4+40519811806538515200*r^17*s^4-3383279058886119002592*r^16*s^4-77456398385222845198848*r^15*s^4-942917553984170248178112*r^14*s^4-7262562397127137045691904*r^13*s^4-36031092747671790735515136*r^12*s^4-109145205487554468766138368*r^11*s^4-163233953292096730580143104*r^10*s^4+4780588581148529315414016*r^9*s^4+258151783382020583032356864*r^8*s^4-415887851520*r^24*s^3-51296440098816*r^23*s^3-1088009505497088*r^22*s^3+13104077287956480*r^21*s^3+1048154293419356160*r^20*s^3+25737705994424177664*r^19*s^3+388857053694457937664*r^18*s^3+3968189769013553890368*r^17*s^3+27091608687116742040416*r^16*s^3+111780149590115345392704*r^15*s^3+152231614678777033430784*r^14*s^3-1056470158247957435704320*r^13*s^3-6816511883773228332870144*r^12*s^3-16943700674331115620516864*r^11*s^3-16732060034019852603949056*r^10*s^3+25448546304*r^26*s^2+2057677406208*r^25*s^2+68877303257088*r^24*s^2+1412220192215040*r^23*s^2+22050188490083328*r^22*s^2+315284745399552000*r^21*s^2+4520342194618454784*r^20*s^2+59385995944218903168*r^19*s^2+626919744283556581908*r^18*s^2+4944742876014483482208*r^17*s^2+28125877120115072322096*r^16*s^2+111759454653947715499776*r^15*s^2+294513988601197931532480*r^14*s^2+462209291563341335827968*r^13*s^2+326798047539450246170880*r^12*s^2-396361728*r^28*s-34876293120*r^27*s-1483186028544*r^26*s-41853679257600*r^25*s-878636603501568*r^24*s-14350370614023168*r^23*s-184713038094246912*r^22*s-1864178197507097856*r^21*s-14538138578012883024*r^20*s-85855385377025472852*r^19*s-373567344953034148200*r^18*s-1149185593618485046272*r^17*s-2329923347429091342912*r^16*s-2709975317469018796224*r^15*s-1274403516761720536704*r^14*s+2097152*r^30+198180864*r^29+9037578240*r^28+262342582272*r^27+5342363009280*r^26+79539173061120*r^25+878019984555264*r^24+7139751644146176*r^23+41464263615004368*r^22+158189020484347368*r^21+287521333069977513*r^20-524776673144616480*r^19-4730859674906054904*r^18-12010865081873444064*r^17-11770384239586894032*r^16)/1492992;



==> univcurve4.txt <==
T^6 + (9*s+8*r)*T^4 -(8*r*z-27*s^2-36*r*s+32*r^3-8*r^2)*T^2 -s*(8*r*z-27*s^2-36*r*s+32*r^3-8*r^2)

over HMS, after simplification get 

T^6+(-2*m-3)*T^4+(-36*r+4*m+3)*T^2+(8*m+36)*r-2*m-1



==> univcurve49.txt <==
T^6
+T^5*(r*s+r-1)*(900*r^5*s^5+900*r^5*s^4-2370*r^4*s^4+603*r^3*s^4-2205*r^4*s^3+1988*r^3*s^3-1975*r^2*s^3+46*r*s^3+1385*r^3*s^2-1728*r^2*s^2+2481*r*s^2-46*s^2+245*r^2*s+2110*r*s-965*s-325*r-900)/900 + 
T^4*(
-343*(r*s-1)^2*(r*s+r-1)*(9900*r^5*s^6+52800*r^5*s^5-43350*r^4*s^5+3117*r^3*s^5+70125*r^5*s^4-197475*r^4*s^4+99564*r^3*s^4-3555*r^2*s^4+560*r*s^4+27225*r^5*s^3-253175*r^4*s^3+287720*r^3*s^3-63463*r^2*s^3+4115*r*s^3-560*s^3-96250*r^4*s^2+244898*r^3*s^2-82671*r^2*s^2+2170*r*s^2-1745*s^2+53625*r^3*s-15555*r^2*s-8210*r*s+975*s+15400*r^2-6825*r)/58320000 * z
-(r*s+r-1)*(2160000*r^11*s^11+6480000*r^11*s^10-31176000*r^10*s^10+5364000*r^9*s^10+6480000*r^11*s^9-99396000*r^10*s^9+161123100*r^9*s^9-74401020*r^8*s^9-11915508*r^7*s^9+2160000*r^11*s^8-105264000*r^10*s^8+468992400*r^9*s^8-555270370*r^8*s^8+177079047*r^7*s^8+73668849*r^6*s^8-2357483*r^5*s^8-37044000*r^10*s^7+471721275*r^9*s^7-1201701430*r^8*s^7+931865780*r^7*s^7+108293425*r^6*s^7-221770341*r^5*s^7+13456659*r^4*s^7+159176*r^3*s^7+158487975*r^9*s^6-1017725855*r^8*s^6+1614682431*r^7*s^6-170815126*r^6*s^6-1021659806*r^5*s^6+423059151*r^4*s^6-24921514*r^3*s^6-477528*r^2*s^6-296157225*r^8*s^5+1139781906*r^7*s^5-599384429*r^6*s^5-1694963618*r^5*s^5+1787534934*r^4*s^5-486683502*r^3*s^5+19694534*r^2*s^5+477528*r*s^5+267970700*r^7*s^4-500119793*r^6*s^4-1094469902*r^5*s^4+2562250426*r^4*s^4-1551352045*r^3*s^4+317849367*r^2*s^4-6663747*r*s^4-159176*s^4-104490050*r^6*s^3-194410657*r^5*s^3+1452004392*r^4*s^3-1679381000*r^3*s^3+761655221*r^2*s^3-110698017*r*s^3+791551*s^3+7342575*r^5*s^2+259984719*r^4*s^2-639642937*r^3*s^2+581242158*r^2*s^2-218087292*r*s^2+16490001*s^2-1211525*r^4*s-47069620*r^3*s+99714675*r^2*s-121809750*r*s+31047840*s+2941550*r^3-13377975*r^2-7279200*r+14774400)/58320000
) + 
T^3*(
-343*(r*s-1)^2*(r*s+r-1)^2*(306*r^3*s^3+306*r^3*s^2-600*r^2*s^2-93*r*s^2-441*r^2*s+42*r*s+93*s+135*r+110)*(67500*r^7*s^8+360000*r^7*s^7-375750*r^6*s^7+26325*r^5*s^7+478125*r^7*s^6-1424375*r^6*s^6+822150*r^5*s^6-117825*r^4*s^6+2596*r^3*s^6+185625*r^7*s^5-1610375*r^6*s^5+2155500*r^5*s^5-883925*r^4*s^5+117502*r^3*s^5-15460*r^2*s^5-280*r*s^5-558250*r^6*s^4+1796925*r^5*s^4-1306850*r^4*s^4+311740*r^3*s^4-34214*r^2*s^4+13780*r*s^4+280*s^4+437250*r^5*s^3-522150*r^4*s^3+146084*r^3*s^3+14132*r^2*s^3-1635*r*s^3-3940*s^3+38500*r^4*s^2-134625*r^3*s^2+56665*r^2*s^2-40870*r*s^2+775*s^2-83875*r^3*s+15725*r^2*s-48800*r*s+3375*s-19250*r^2-23625*r)/78732000000 * z 
-(r*s+r-1)^2*(306*r^3*s^3+306*r^3*s^2-600*r^2*s^2-93*r*s^2-441*r^2*s+42*r*s+93*s+135*r+110)*(54000000*r^13*s^13+162000000*r^13*s^12-426600000*r^12*s^12+183060000*r^11*s^12+162000000*r^13*s^11-1250100000*r^12*s^11+1965937500*r^11*s^11-1117849500*r^10*s^11+61307100*r^9*s^11+54000000*r^13*s^10-1220400000*r^12*s^10+4589010000*r^11*s^10-5849727250*r^10*s^10+2770227375*r^9*s^10-66519015*r^8*s^10+18854361*r^7*s^10-396900000*r^12*s^9+4004386875*r^11*s^9-10251377250*r^10*s^9+9977599350*r^9*s^9-2200581415*r^8*s^9-742963449*r^7*s^9-33299843*r^6*s^9+3162716*r^5*s^9+1198254375*r^11*s^8-7391589375*r^10*s^8+13605625775*r^9*s^8-6410418410*r^8*s^8-4111506475*r^7*s^8+2754011150*r^6*s^8-94875243*r^5*s^8-14833068*r^4*s^8-98632*r^3*s^8-1870556625*r^10*s^7+7862502075*r^9*s^7-7445564385*r^8*s^7-7537912812*r^7*s^7+12523330317*r^6*s^7-4522492083*r^5*s^7+306010833*r^4*s^7+25923928*r^3*s^7+295896*r^2*s^7+1525555375*r^9*s^6-3690575850*r^8*s^6-5530537797*r^7*s^6+18977714938*r^6*s^6-14758404369*r^5*s^6+4307163162*r^4*s^6-327660701*r^3*s^6-21191528*r^2*s^6-295896*r*s^6-523277125*r^8*s^5-1348183025*r^7*s^5+11865177391*r^6*s^5-16927440736*r^5*s^5+10069355203*r^4*s^5-2589950015*r^3*s^5+168050751*r^2*s^5+8129964*r*s^5+98632*s^5-5869375*r^7*s^4+2578471850*r^6*s^4-7580784891*r^5*s^4+8220820306*r^4*s^4-4491825825*r^3*s^4+1001597358*r^2*s^4-40691121*r*s^4-1192012*s^4-28021875*r^6*s^3-929605275*r^5*s^3+1988059797*r^4*s^3-2543877136*r^3*s^3+1381919539*r^2*s^3-234772881*r*s^3+3610963*s^3+57689125*r^5*s^2-139515850*r^4*s^2-166215615*r^3*s^2+570526800*r^2*s^2-280578450*r*s^2+26646705*s^2-4820375*r^4*s+116048950*r^3*s+2070975*r^2*s-82286550*r*s+32853600*s-6053500*r^3-3540375*r^2+12636000*r+11664000)/78732000000
) + 
T^2*(
-343*(r*s-1)^2*(r*s+r-1)^3*(4050000000*r^15*s^16+29700000000*r^15*s^15-4846500000*r^14*s^15+17689050000*r^13*s^15+75937500000*r^15*s^14-31214250000*r^14*s^14-30106350000*r^13*s^14-34546230000*r^12*s^14+4081338000*r^11*s^14+90112500000*r^15*s^13-41340375000*r^14*s^13-674505187500*r^13*s^13+676562205000*r^12*s^13-378985437000*r^11*s^13+77910443250*r^10*s^13+1880483505*r^9*s^13+50962500000*r^15*s^12+7904812500*r^14*s^12-2161372987500*r^13*s^12+4766263337500*r^12*s^12-4840106294375*r^11*s^12+2799879969875*r^10*s^12-605304142180*r^9*s^12+24199647923*r^8*s^12+1007966476*r^7*s^12+11137500000*r^15*s^11+39206250000*r^14*s^11-2962119712500*r^13*s^11+11651237725000*r^12*s^11-18794019505000*r^11*s^11+17967761631375*r^10*s^11-8949753904700*r^9*s^11+1904966910751*r^8*s^11-164010352884*r^7*s^11-1154416020*r^6*s^11+153599072*r^5*s^11+16328812500*r^14*s^10-1880456071875*r^13*s^10+13536020996875*r^12*s^10-33903280131250*r^11*s^10+47918109828875*r^10*s^10-39129482412395*r^9*s^10+16469760712012*r^8*s^10-3424152785052*r^7*s^10+381591349880*r^6*s^10-10986526484*r^5*s^10-893937344*r^4*s^10-5976880*r^3*s^10-452999559375*r^13*s^9+7590015081875*r^12*s^9-31584396752250*r^11*s^9+64666372219625*r^10*s^9-78211206796860*r^9*s^9+52250900857056*r^8*s^9-18652074915176*r^7*s^9+3705203117032*r^6*s^9-482509706594*r^5*s^9+30354672588*r^4*s^9+1776348432*r^3*s^9+17930640*r^2*s^9+1649966202500*r^12*s^8-14712655891625*r^11*s^8+46052781079500*r^10*s^8-80597697101380*r^9*s^8+79225759182740*r^8*s^8-42579170000622*r^7*s^8+12789623319590*r^6*s^8-2412547160876*r^5*s^8+384870931374*r^4*s^8-32518316412*r^3*s^8-1595192240*r^2*s^8-17930640*r*s^8-2694559285000*r^11*s^7+16137165275500*r^10*s^7-42442081869400*r^9*s^7+60814582599268*r^8*s^7-46423995984708*r^7*s^7+19573161491438*r^6*s^7-4707392286216*r^5*s^7+904309311922*r^4*s^7-207966886500*r^3*s^7+17433778532*r^2*s^7+669093200*r*s^7+5976880*s^7+2077793217500*r^10*s^6-9668621230250*r^9*s^6+21470527964750*r^8*s^6-22550064715720*r^7*s^6+12168102514322*r^6*s^6-3111960459574*r^5*s^6+247306521472*r^4*s^6-160023762228*r^3*s^6+77288803632*r^2*s^6-4611455740*r*s^6-109911120*s^6-399942798750*r^9*s^5+1842903469250*r^8*s^5-2137320507900*r^7*s^5-333777084114*r^6*s^5+1889770490720*r^5*s^5-1822650376320*r^4*s^5+604701943584*r^3*s^5-892263986*r^2*s^5-18381855735*r*s^5+474297060*s^5-381724612500*r^8*s^4+1311725484250*r^7*s^4-3238733315300*r^6*s^4+3534632559216*r^5*s^4-2824738545464*r^4*s^4+1385281992261*r^3*s^4-282052076929*r^2*s^4+3725209040*r*s^4+2138804215*s^4+136747710000*r^7*s^3-782886238500*r^6*s^3+1328622130300*r^5*s^3-1528926188020*r^4*s^3+1185053153100*r^3*s^3-421811709285*r^2*s^3+54466686020*r*s^3+27440775*s^3+59950660000*r^6*s^2+12595288125*r^5*s^2-148902075825*r^4*s^2+416244824250*r^3*s^2-261255886725*r^2*s^2+65527689825*r*s^2-2890444500*s^2-16910526875*r^5*s+66472673875*r^4*s+18987611750*r^3*s-52856904375*r^2*s+38177649000*r*s-1472580000*s-5787320000*r^4-6426590625*r^3+8597137500*r^2+10308060000*r)/425152800000000 * z
+(r*s+r-1)^3*(1944000000000*r^21*s^21+9720000000000*r^21*s^20-39884400000000*r^20*s^20+10766520000000*r^19*s^20+19440000000000*r^21*s^19-204784200000000*r^20*s^19+383721030000000*r^19*s^19-205937910000000*r^18*s^19+37654772400000*r^17*s^19+19440000000000*r^21*s^18-420292800000000*r^20*s^18+1806352380000000*r^19*s^18-2589443581500000*r^18*s^18+1817153350650000*r^17*s^18-547738134930000*r^16*s^18+77741247906000*r^15*s^18+9720000000000*r^21*s^17-431017200000000*r^20*s^17+3599754277500000*r^19*s^17-10001393012250000*r^18*s^17+13361304583500000*r^17*s^17-9963210540060000*r^16*s^17+3898530338850000*r^15*s^17-847554116169600*r^14*s^17+36731784094320*r^13*s^17+1944000000000*r^21*s^16-220870800000000*r^20*s^16+3636861052500000*r^19*s^16-18189653083875000*r^18*s^16+40690559148337500*r^17*s^16-51693884669632500*r^16*s^16+38360856978850500*r^15*s^16-16834788241627650*r^14*s^16+3982251876083845*r^13*s^16-344229320649053*r^12*s^16+7638368088239*r^11*s^16-45246600000000*r^20*s^15+1845862762500000*r^19*s^15-17364924465187500*r^18*s^15+64045307328525000*r^17*s^15-126109096946300000*r^16*s^15+148539395256891625*r^15*s^15-106339464745020600*r^14*s^15+45858311317317170*r^13*s^15-10351466943931813*r^12*s^15+1238881961181739*r^11*s^15-75013004439205*r^10*s^15+309180155172*r^9*s^15+375358117500000*r^19*s^14-8454871280250000*r^18*s^14+55128682354500000*r^17*s^14-167677200814762500*r^16*s^14+294212224513239750*r^15*s^14-313101843966461100*r^14*s^14+204233676782538410*r^13*s^14-75522947772299482*r^12*s^14+14044657811074849*r^11*s^14-2106870296503588*r^10*s^14+271926663459269*r^9*s^14-5701647583716*r^8*s^14-97021862880*r^7*s^14-1661712558187500*r^18*s^13+24715978437740625*r^17*s^13-125283422787740000*r^16*s^13+327805896345040750*r^15*s^13-501386464023227650*r^14*s^13+460124584525113410*r^13*s^13-239441574495129146*r^12*s^13+53217771853738170*r^11*s^13-1001162700324171*r^10*s^13+929248665757447*r^9*s^13-490431231981243*r^8*s^13+28569875265872*r^7*s^13+666610693424*r^6*s^13+2042324944*r^5*s^13+4523850268678125*r^17*s^12-49445456852264375*r^16*s^12+207462799846057875*r^15*s^12-461710322412407250*r^14*s^12+581671556786804190*r^13*s^12-393269561811783454*r^12*s^12+74660857105939426*r^11*s^12+64826032304690160*r^10*s^12-34965854416900120*r^9*s^12+3434395391116081*r^8*s^12+465662770580566*r^7*s^12-69226574863920*r^6*s^12-1882842764320*r^5*s^12-10211624720*r^4*s^12-8008519893898125*r^16*s^11+69152008892152375*r^15*s^11-241803074266450025*r^14*s^11+424546460570761970*r^13*s^11-350600455162410726*r^12*s^11-11914995389496605*r^11*s^11+288059100965857886*r^10*s^11-232790034536635632*r^9*s^11+75086728703661178*r^8*s^11-8584520673186186*r^7*s^11-189673752361874*r^6*s^11+96291852019272*r^5*s^11+2844080462768*r^4*s^11+20423249440*r^3*s^11+9282208246880625*r^15*s^10-65474846275914250*r^14*s^10+173728300387983425*r^13*s^10-161600021081073246*r^12*s^10-150488145600237592*r^11*s^10+562280663203364210*r^10*s^10-617745210462309048*r^9*s^10+333207958404997340*r^8*s^10-90473451510368014*r^7*s^10+10514201168385784*r^6*s^10-40791680492118*r^5*s^10-82010985720808*r^4*s^10-2484342875552*r^3*s^10-20423249440*r^2*s^10-6744887479824375*r^14*s^9+35741565798655500*r^13*s^9-31311782060412175*r^12*s^9-171195692359019832*r^11*s^9+589746796947372624*r^10*s^9-861088773515274052*r^9*s^9+680781707865054348*r^8*s^9-304398488360010588*r^7*s^9+74028150753645050*r^6*s^9-8247360371296778*r^5*s^9+75124482852202*r^4*s^9+43216208841648*r^3*s^9+1255272212368*r^2*s^9+10211624720*r*s^9+2691868162532500*r^13*s^8-1437441515986875*r^12*s^8-80637190940850950*r^11*s^8+338127433143315620*r^10*s^8-669320900485424376*r^9*s^8+746970968995148128*r^8*s^8-496786458045219496*r^7*s^8+197120727860364798*r^6*s^8-43741791410231531*r^5*s^8+4394841168569805*r^4*s^8-25615549642709*r^3*s^8-13554343259472*r^2*s^8-340134947936*r*s^8-2042324944*s^8-469631869201250*r^12*s^7-13447671608978250*r^11*s^7+95255930013107850*r^10*s^7-276983551936739060*r^9*s^7+445485857807613364*r^8*s^7-430482284158832593*r^7*s^7+259323456621686100*r^6*s^7-94869491822514670*r^5*s^7+19067421033808591*r^4*s^7-1593929965849185*r^3*s^7-577864113401*r^2*s^7+2245624376468*r*s^7+38379082128*s^7+310477713411250*r^11*s^6+8437253398633500*r^10*s^6-48572940288446350*r^9*s^6+127807126913425120*r^8*s^6-188722906623101210*r^7*s^6+174263984441340328*r^6*s^6-101207266642990230*r^5*s^6+34775943119644174*r^4*s^6-6093147164367123*r^3*s^6+378442962705948*r^2*s^6+2083848451937*r*s^6-139189230516*s^6-417832744936250*r^10*s^5-249529688391375*r^9*s^5+8756138355694450*r^8*s^5-29726818267044114*r^7*s^5+50818509666899966*r^6*s^5-51480676082802302*r^5*s^5+30524396905367886*r^4*s^5-9731572237982798*r^3*s^5+1372767162445665*r^2*s^5-53248648641965*r*s^5-333050401663*s^5+150647158493125*r^9*s^4-1752951599041125*r^8*s^4+2934842024827175*r^7*s^4+288041078637862*r^6*s^4-8118200719763330*r^5*s^4+11536826236489170*r^4*s^4-7258175991928126*r^3*s^4+2009562331116788*r^2*s^4-198179223211858*r*s^4+3416174315631*s^4+40964802589375*r^8*s^3+550136712261875*r^7*s^3-1786230794361925*r^6*s^3+1701456770925530*r^5*s^3+414151110772690*r^4*s^3-2099245468284315*r^3*s^3+1330621313989190*r^2*s^3-277790864832180*r*s^3+14251078891980*s^3-30996466401875*r^7*s^2+78592740140750*r^6*s^2+258753531858525*r^5*s^2-532617296792350*r^4*s^2+100279598512300*r^3*s^2+327247918564050*r^2*s^2-167881359869100*r*s^2+20359667714400*s^2-449810781875*r^6*s-49443199892750*r^5*s+12443864882125*r^4*s+98758961761500*r^3*s-6275089237500*r^2*s-32919289704000*r*s+12585782592000*s+1958953146250*r^5+1964078634375*r^4-3608627962500*r^3-3505338180000*r^2+2613902400000*r+2872143360000)/425152800000000
) + 
T*(
343*(r*s-1)^2*(r*s+r-1)^4*(67500*r^7*s^8+360000*r^7*s^7-375750*r^6*s^7+26325*r^5*s^7+478125*r^7*s^6-1424375*r^6*s^6+822150*r^5*s^6-117825*r^4*s^6+2596*r^3*s^6+185625*r^7*s^5-1610375*r^6*s^5+2155500*r^5*s^5-883925*r^4*s^5+117502*r^3*s^5-15460*r^2*s^5-280*r*s^5-558250*r^6*s^4+1796925*r^5*s^4-1306850*r^4*s^4+311740*r^3*s^4-34214*r^2*s^4+13780*r*s^4+280*s^4+437250*r^5*s^3-522150*r^4*s^3+146084*r^3*s^3+14132*r^2*s^3-1635*r*s^3-3940*s^3+38500*r^4*s^2-134625*r^3*s^2+56665*r^2*s^2-40870*r*s^2+775*s^2-83875*r^3*s+15725*r^2*s-48800*r*s+3375*s-19250*r^2-23625*r)*(54000000*r^13*s^13+162000000*r^13*s^12-426600000*r^12*s^12+183060000*r^11*s^12+162000000*r^13*s^11-1250100000*r^12*s^11+1965937500*r^11*s^11-1117849500*r^10*s^11+61307100*r^9*s^11+54000000*r^13*s^10-1220400000*r^12*s^10+4589010000*r^11*s^10-5849727250*r^10*s^10+2770227375*r^9*s^10-66519015*r^8*s^10+18854361*r^7*s^10-396900000*r^12*s^9+4004386875*r^11*s^9-10251377250*r^10*s^9+9977599350*r^9*s^9-2200581415*r^8*s^9-742963449*r^7*s^9-33299843*r^6*s^9+3162716*r^5*s^9+1198254375*r^11*s^8-7391589375*r^10*s^8+13605625775*r^9*s^8-6410418410*r^8*s^8-4111506475*r^7*s^8+2754011150*r^6*s^8-94875243*r^5*s^8-14833068*r^4*s^8-98632*r^3*s^8-1870556625*r^10*s^7+7862502075*r^9*s^7-7445564385*r^8*s^7-7537912812*r^7*s^7+12523330317*r^6*s^7-4522492083*r^5*s^7+306010833*r^4*s^7+25923928*r^3*s^7+295896*r^2*s^7+1525555375*r^9*s^6-3690575850*r^8*s^6-5530537797*r^7*s^6+18977714938*r^6*s^6-14758404369*r^5*s^6+4307163162*r^4*s^6-327660701*r^3*s^6-21191528*r^2*s^6-295896*r*s^6-523277125*r^8*s^5-1348183025*r^7*s^5+11865177391*r^6*s^5-16927440736*r^5*s^5+10069355203*r^4*s^5-2589950015*r^3*s^5+168050751*r^2*s^5+8129964*r*s^5+98632*s^5-5869375*r^7*s^4+2578471850*r^6*s^4-7580784891*r^5*s^4+8220820306*r^4*s^4-4491825825*r^3*s^4+1001597358*r^2*s^4-40691121*r*s^4-1192012*s^4-28021875*r^6*s^3-929605275*r^5*s^3+1988059797*r^4*s^3-2543877136*r^3*s^3+1381919539*r^2*s^3-234772881*r*s^3+3610963*s^3+57689125*r^5*s^2-139515850*r^4*s^2-166215615*r^3*s^2+570526800*r^2*s^2-280578450*r*s^2+26646705*s^2-4820375*r^4*s+116048950*r^3*s+2070975*r^2*s-82286550*r*s+32853600*s-6053500*r^3-3540375*r^2+12636000*r+11664000)/95659380000000000 * z
+(r*s+r-1)^4*(1458000000000000*r^26*s^26+8748000000000000*r^26*s^25-23036400000000000*r^25*s^25+9885240000000000*r^24*s^25+21870000000000000*r^26*s^24-136614600000000000*r^25*s^24+226810125000000000*r^24*s^24-138457269000000000*r^23*s^24+15777759150000000*r^22*s^24+29160000000000000*r^26*s^23-337527000000000000*r^25*s^23+1129236795000000000*r^24*s^23-1564489134000000000*r^23*s^23+946252906650000000*r^22*s^23-158762035125000000*r^21*s^23-2896707136500000*r^20*s^23+21870000000000000*r^26*s^22-444690000000000000*r^25*s^22+2590021271250000000*r^24*s^22-6321018363750000000*r^23*s^22+7434732154556250000*r^22*s^22-3849555752865000000*r^21*s^22+465205739960250000*r^20*s^22+151287522840900000*r^19*s^22-4410952603785000*r^18*s^22+8748000000000000*r^26*s^21-329508000000000000*r^25*s^21+3257936235000000000*r^24*s^21-12984768109125000000*r^23*s^21+25080655668637500000*r^22*s^21-23607427821851250000*r^21*s^21+8070241344001875000*r^20*s^21+1877347660760100000*r^19*s^21-1687196327021235000*r^18*s^21+114006293085289500*r^17*s^21-855241843027950*r^16*s^21+1458000000000000*r^26*s^20-130199400000000000*r^25*s^20+2331487192500000000*r^24*s^20-15172823669062500000*r^23*s^20+45889942801303125000*r^22*s^20-68892655196334375000*r^21*s^20+42980971529730937500*r^20*s^20+6649367664675787500*r^19*s^20-22585469061044506875*r^18*s^20+9737325416496662000*r^17*s^20-945060144164660475*r^16*s^20+28441463505980910*r^15*s^20+166570960785901*r^14*s^20-21432600000000000*r^25*s^19+894730860000000000*r^24*s^19-10260311628937500000*r^23*s^19+49215323637703125000*r^22*s^19-113799803347223437500*r^21*s^19+115100347567590656250*r^20*s^19+4206118560915006250*r^19*s^19-116323532983036986250*r^18*s^19+103287099775059232500*r^17*s^19-35627331652259049400*r^16*s^19+4175134488427805420*r^15*s^19-227511103331674344*r^14*s^19+1765352296323770*r^13*s^19+81482375630448*r^12*s^19+143470541250000000*r^24*s^18-3753866789437500000*r^23*s^18+31021591482087890625*r^22*s^18-112606599194538750000*r^21*s^18+179300719763591343750*r^20*s^18-29725669989810218750*r^19*s^18-306717203949586490000*r^18*s^18+459693128883746876750*r^17*s^18-295902283040611038025*r^16*s^18+89378293523274232500*r^15*s^18-11562229398742200731*r^14*s^18+898623414713451476*r^13*s^18-24344666889008993*r^12*s^18-569382705035744*r^11*s^18+6359928719248*r^10*s^18-576597219187500000*r^23*s^17+10664549567078906250*r^22*s^17-66232747038972656250*r^21*s^17+169816394111767375000*r^20*s^17-88573693910333037500*r^19*s^17-456587065039835793750*r^18*s^17+1096462876142923207500*r^17*s^17-1115057968091762424550*r^16*s^17+587590055193340871010*r^15*s^17-157980090209405090898*r^14*s^17+21244952996109990896*r^13*s^17-2132323631192096886*r^12*s^17+108573684751751908*r^11*s^17+1111023070746432*r^10*s^17-79299818701664*r^9*s^17-600382704832*r^8*s^17+1544737582972265625*r^22*s^16-21349435416059531250*r^21*s^16+96285184575821484375*r^20*s^16-113735249794296962500*r^19*s^16-387186396625949253125*r^18*s^16+1535921695271110245250*r^17*s^16-2330181634942928028700*r^16*s^16+1875447703807301409450*r^15*s^16-828214854604980462199*r^14*s^16+193860883918857390718*r^13*s^16-25508251511900115254*r^12*s^16+3263005422133698506*r^11*s^16-265618051514819851*r^10*s^16+1403704364925280*r^9*s^16+388781284700944*r^8*s^16+4691593888512*r^7*s^16+9475976512*r^6*s^16-2899505316625312500*r^21*s^15+29964292556739093750*r^20*s^15-77615585126662600000*r^19*s^15-168615149279645211250*r^18*s^15+1292101749911537164250*r^17*s^15-2915825405377116205650*r^16*s^15+3408836202239558262400*r^15*s^15-2234447811346891678098*r^14*s^15+805147204143042587652*r^13*s^15-148842882398939834628*r^12*s^15+16696991950499503600*r^11*s^15-3191706822930522540*r^10*s^15+414233035433140134*r^9*s^15-10484021028906192*r^8*s^15-1036362635287424*r^7*s^15-15611254549760*r^6*s^15-56855859072*r^5*s^15+3916299159886390625*r^20*s^14-27343961260432193750*r^19*s^14-18718816150177150625*r^18*s^14+628608360905206752250*r^17*s^14-2219862462680110555575*r^16*s^14+3749706903488739488790*r^15*s^14-3502308021335173097378*r^14*s^14+1811707800629601939470*r^13*s^14-461379295813342344545*r^12*s^14+31815470317119417792*r^11*s^14+2806152152345402979*r^10*s^14+1653146848092393912*r^9*s^14-442875924125829153*r^8*s^14+22481151026475840*r^7*s^14+1700512851642784*r^6*s^14+28943119994624*r^5*s^14+142139647680*r^4*s^14-3898413041702156250*r^19*s^13+11016923192652037500*r^18*s^13+152257390672985780000*r^17*s^13-989845422191215154600*r^16*s^13+2509999615340397578020*r^15*s^13-3329879196392786286438*r^14*s^13+2396270692494790007260*r^13*s^13-811386106448661952934*r^12*s^13-2862971388905834274*r^11*s^13+86718832041541897530*r^10*s^13-20669559917044135524*r^9*s^13+285805805446554162*r^8*s^13+340556772351773432*r^7*s^13-27453792419898880*r^6*s^13-1815423459959360*r^5*s^13-32725778486400*r^4*s^13-189519530240*r^3*s^13+3016278686355484375*r^18*s^12+8213513536554637500*r^17*s^12-226690936076031892500*r^16*s^12+973561588858907815200*r^15*s^12-1901534801082642682621*r^14*s^12+1897480537721818177730*r^13*s^12-823100015811571063904*r^12*s^12-128465503795393698318*r^11*s^12+312770769137174485947*r^10*s^12-140849479198438681758*r^9*s^12+26718201992470378278*r^8*s^12-1360113786589382622*r^7*s^12-197135147190172961*r^6*s^12+21456934417494720*r^5*s^12+1285034200149280*r^4*s^12+23112650367232*r^3*s^12+142139647680*r^2*s^12-2049098782475500000*r^17*s^11-15865483554768968750*r^16*s^11+188302016980616997500*r^15*s^11-606160534147498750350*r^14*s^11+861962372472882295566*r^13*s^11-449060825229626785390*r^12*s^11-268343334337086815228*r^11*s^11+554705824603208314794*r^10*s^11-366861147280428528720*r^9*s^11+124765538192276587120*r^8*s^11-21534645952463229684*r^7*s^11+1318191143347068144*r^6*s^11+90639353003822822*r^5*s^11-11020955916438576*r^4*s^11-597225617422208*r^3*s^11-9958417806592*r^2*s^11-56855859072*r*s^11+1359928876679515625*r^16*s^10+10016219276346368750*r^15*s^10-86721385840262315625*r^14*s^10+192032264293839355750*r^13*s^10-88284683129200257275*r^12*s^10-283014019224618525910*r^11*s^10+571977730837784310266*r^10*s^10-512172294320940899526*r^9*s^10+261443583572810297229*r^8*s^10-77778325619652341372*r^7*s^10+12481408299724907515*r^6*s^10-768976189595430540*r^5*s^10-34628751363183531*r^4*s^10+3648424111719584*r^3*s^10+174349526626000*r^2*s^10+2395830201600*r*s^10+9475976512*s^10-763873824266218750*r^15*s^9-1420263881086837500*r^14*s^9+9663241121923935000*r^13*s^9+24354231229060020500*r^12*s^9-167486861866635658080*r^11*s^9+353245469654822171470*r^10*s^9-413983843352527541756*r^9*s^9+298797892107753169534*r^8*s^9-134635256149239257090*r^7*s^9+36645861660275991330*r^6*s^9-5431618804294932904*r^5*s^9+302310290362213558*r^4*s^9+10849003584547812*r^3*s^9-724760795153728*r^2*s^9-28731561115488*r*s^9-247360904384*s^9+225609123606890625*r^14*s^8-1642154360752237500*r^13*s^8+11903467110916057500*r^12*s^8-51256083740096590900*r^11*s^8+123011436532018944665*r^10*s^8-189262157618630156362*r^9*s^8+191747016916537966756*r^8*s^8-126532509497098128434*r^7*s^8+53140050158069036907*r^6*s^8-13439869651024483134*r^5*s^8+1789329585883129666*r^4*s^8-80627203650458010*r^3*s^8-2523108345136321*r^2*s^8+72117654777312*r*s^8+2005300647888*s^8+47727037032937500*r^13*s^7+618878711859656250*r^12*s^7-5483728313092845000*r^11*s^7+18569417828270316050*r^10*s^7-40908245902079050074*r^9*s^7+62767986174362419210*r^8*s^7-63221208283191742160*r^7*s^7+40977765642445707818*r^6*s^7-16569627175209757052*r^5*s^7+3871286719162840652*r^4*s^7-438613174635522280*r^3*s^7+13911202929489892*r^2*s^7+365409401068794*r*s^7-1924156336496*s^7-55448483990953125*r^12*s^6+288430865130243750*r^11*s^6-450721707614969375*r^10*s^6-461666519571886650*r^9*s^6+5779379037305833939*r^8*s^6-13137253084302465790*r^7*s^6+15340785399957787714*r^6*s^6-10485922819740870006*r^5*s^6+4150057010665311885*r^4*s^6-865246369712298072*r^3*s^6+76236442166016965*r^2*s^6-1380127947955008*r*s^6-23532355063763*s^6+2060732039406250*r^11*s^5-190140969219962500*r^10*s^5+905648265734825000*r^9*s^5-1550991607239886000*r^8*s^5+759134240397789060*r^7*s^5+1342200450307572590*r^6*s^5-2781878361416317020*r^5*s^5+2184124705475598550*r^4*s^5-833891361070664350*r^3*s^5+143588672742645870*r^2*s^5-8466935660494080*r*s^5+58516549697340*s^5+8519872870453125*r^10*s^4-12972433010812500*r^9*s^4-164044688406875000*r^8*s^4+457323215253975000*r^7*s^4-576800412313689375*r^6*s^4+118392108438566750*r^5*s^4+387552223100805500*r^4*s^4-379198028215985750*r^3*s^4+129647312628967500*r^2*s^4-15967409458871250*r*s^4+460422997547625*s^4-1025087405125000*r^9*s^3+24685356494418750*r^8*s^3-37393019265412500*r^7*s^3-50977839547836250*r^6*s^3+135367045937968750*r^5*s^3-74590529310322500*r^4*s^3-46559300481638750*r^3*s^3+54128983032045000*r^2*s^3-14090039387347500*r*s^3+917558459820000*s^3-823724182953125*r^8*s^2-1367477719918750*r^7*s^2+14154009497725000*r^6*s^2-4954114234893750*r^5*s^2-18182019092334375*r^4*s^2+15282290047837500*r^3*s^2+6183032741043750*r^2*s^2-5639368675500000*r*s^2+850486683600000*s^2+88346557468750*r^7*s-1201316586743750*r^6*s-836430105243750*r^5*s+3257126142187500*r^4*s+2579128768912500*r^3*s-1131931057500000*r^2*s-544652229600000*r*s+383204390400000*s+40120584906250*r^6+74936219343750*r^5-37392555234375*r^4-115344202500000*r^3+38539314000000*r^2+147386304000000*r+68024448000000)/95659380000000000) 
-343*(r*s-1)^2*(r*s+r-1)^5*(5*r^2*s^2-14*r*s+12*s+9)*(200*r^3*s^3+200*r^3*s^2-130*r^2*s^2-3*r*s^2-175*r^2*s+98*r*s+3*s-25*r-24)*(67500*r^7*s^8+360000*r^7*s^7-375750*r^6*s^7+26325*r^5*s^7+478125*r^7*s^6-1424375*r^6*s^6+822150*r^5*s^6-117825*r^4*s^6+2596*r^3*s^6+185625*r^7*s^5-1610375*r^6*s^5+2155500*r^5*s^5-883925*r^4*s^5+117502*r^3*s^5-15460*r^2*s^5-280*r*s^5-558250*r^6*s^4+1796925*r^5*s^4-1306850*r^4*s^4+311740*r^3*s^4-34214*r^2*s^4+13780*r*s^4+280*s^4+437250*r^5*s^3-522150*r^4*s^3+146084*r^3*s^3+14132*r^2*s^3-1635*r*s^3-3940*s^3+38500*r^4*s^2-134625*r^3*s^2+56665*r^2*s^2-40870*r*s^2+775*s^2-83875*r^3*s+15725*r^2*s-48800*r*s+3375*s-19250*r^2-23625*r)*(54000000*r^13*s^13+162000000*r^13*s^12-426600000*r^12*s^12+183060000*r^11*s^12+162000000*r^13*s^11-1250100000*r^12*s^11+1965937500*r^11*s^11-1117849500*r^10*s^11+61307100*r^9*s^11+54000000*r^13*s^10-1220400000*r^12*s^10+4589010000*r^11*s^10-5849727250*r^10*s^10+2770227375*r^9*s^10-66519015*r^8*s^10+18854361*r^7*s^10-396900000*r^12*s^9+4004386875*r^11*s^9-10251377250*r^10*s^9+9977599350*r^9*s^9-2200581415*r^8*s^9-742963449*r^7*s^9-33299843*r^6*s^9+3162716*r^5*s^9+1198254375*r^11*s^8-7391589375*r^10*s^8+13605625775*r^9*s^8-6410418410*r^8*s^8-4111506475*r^7*s^8+2754011150*r^6*s^8-94875243*r^5*s^8-14833068*r^4*s^8-98632*r^3*s^8-1870556625*r^10*s^7+7862502075*r^9*s^7-7445564385*r^8*s^7-7537912812*r^7*s^7+12523330317*r^6*s^7-4522492083*r^5*s^7+306010833*r^4*s^7+25923928*r^3*s^7+295896*r^2*s^7+1525555375*r^9*s^6-3690575850*r^8*s^6-5530537797*r^7*s^6+18977714938*r^6*s^6-14758404369*r^5*s^6+4307163162*r^4*s^6-327660701*r^3*s^6-21191528*r^2*s^6-295896*r*s^6-523277125*r^8*s^5-1348183025*r^7*s^5+11865177391*r^6*s^5-16927440736*r^5*s^5+10069355203*r^4*s^5-2589950015*r^3*s^5+168050751*r^2*s^5+8129964*r*s^5+98632*s^5-5869375*r^7*s^4+2578471850*r^6*s^4-7580784891*r^5*s^4+8220820306*r^4*s^4-4491825825*r^3*s^4+1001597358*r^2*s^4-40691121*r*s^4-1192012*s^4-28021875*r^6*s^3-929605275*r^5*s^3+1988059797*r^4*s^3-2543877136*r^3*s^3+1381919539*r^2*s^3-234772881*r*s^3+3610963*s^3+57689125*r^5*s^2-139515850*r^4*s^2-166215615*r^3*s^2+570526800*r^2*s^2-280578450*r*s^2+26646705*s^2-4820375*r^4*s+116048950*r^3*s+2070975*r^2*s-82286550*r*s+32853600*s-6053500*r^3-3540375*r^2+12636000*r+11664000)/774840978000000000000 * z
-(r*s+r-1)^5*(5*r^2*s^2-14*r*s+12*s+9)*(200*r^3*s^3+200*r^3*s^2-130*r^2*s^2-3*r*s^2-175*r^2*s+98*r*s+3*s-25*r-24)*(1458000000000000*r^26*s^26+8748000000000000*r^26*s^25-23036400000000000*r^25*s^25+9885240000000000*r^24*s^25+21870000000000000*r^26*s^24-136614600000000000*r^25*s^24+226810125000000000*r^24*s^24-138457269000000000*r^23*s^24+15777759150000000*r^22*s^24+29160000000000000*r^26*s^23-337527000000000000*r^25*s^23+1129236795000000000*r^24*s^23-1564489134000000000*r^23*s^23+946252906650000000*r^22*s^23-158762035125000000*r^21*s^23-2896707136500000*r^20*s^23+21870000000000000*r^26*s^22-444690000000000000*r^25*s^22+2590021271250000000*r^24*s^22-6321018363750000000*r^23*s^22+7434732154556250000*r^22*s^22-3849555752865000000*r^21*s^22+465205739960250000*r^20*s^22+151287522840900000*r^19*s^22-4410952603785000*r^18*s^22+8748000000000000*r^26*s^21-329508000000000000*r^25*s^21+3257936235000000000*r^24*s^21-12984768109125000000*r^23*s^21+25080655668637500000*r^22*s^21-23607427821851250000*r^21*s^21+8070241344001875000*r^20*s^21+1877347660760100000*r^19*s^21-1687196327021235000*r^18*s^21+114006293085289500*r^17*s^21-855241843027950*r^16*s^21+1458000000000000*r^26*s^20-130199400000000000*r^25*s^20+2331487192500000000*r^24*s^20-15172823669062500000*r^23*s^20+45889942801303125000*r^22*s^20-68892655196334375000*r^21*s^20+42980971529730937500*r^20*s^20+6649367664675787500*r^19*s^20-22585469061044506875*r^18*s^20+9737325416496662000*r^17*s^20-945060144164660475*r^16*s^20+28441463505980910*r^15*s^20+166570960785901*r^14*s^20-21432600000000000*r^25*s^19+894730860000000000*r^24*s^19-10260311628937500000*r^23*s^19+49215323637703125000*r^22*s^19-113799803347223437500*r^21*s^19+115100347567590656250*r^20*s^19+4206118560915006250*r^19*s^19-116323532983036986250*r^18*s^19+103287099775059232500*r^17*s^19-35627331652259049400*r^16*s^19+4175134488427805420*r^15*s^19-227511103331674344*r^14*s^19+1765352296323770*r^13*s^19+81482375630448*r^12*s^19+143470541250000000*r^24*s^18-3753866789437500000*r^23*s^18+31021591482087890625*r^22*s^18-112606599194538750000*r^21*s^18+179300719763591343750*r^20*s^18-29725669989810218750*r^19*s^18-306717203949586490000*r^18*s^18+459693128883746876750*r^17*s^18-295902283040611038025*r^16*s^18+89378293523274232500*r^15*s^18-11562229398742200731*r^14*s^18+898623414713451476*r^13*s^18-24344666889008993*r^12*s^18-569382705035744*r^11*s^18+6359928719248*r^10*s^18-576597219187500000*r^23*s^17+10664549567078906250*r^22*s^17-66232747038972656250*r^21*s^17+169816394111767375000*r^20*s^17-88573693910333037500*r^19*s^17-456587065039835793750*r^18*s^17+1096462876142923207500*r^17*s^17-1115057968091762424550*r^16*s^17+587590055193340871010*r^15*s^17-157980090209405090898*r^14*s^17+21244952996109990896*r^13*s^17-2132323631192096886*r^12*s^17+108573684751751908*r^11*s^17+1111023070746432*r^10*s^17-79299818701664*r^9*s^17-600382704832*r^8*s^17+1544737582972265625*r^22*s^16-21349435416059531250*r^21*s^16+96285184575821484375*r^20*s^16-113735249794296962500*r^19*s^16-387186396625949253125*r^18*s^16+1535921695271110245250*r^17*s^16-2330181634942928028700*r^16*s^16+1875447703807301409450*r^15*s^16-828214854604980462199*r^14*s^16+193860883918857390718*r^13*s^16-25508251511900115254*r^12*s^16+3263005422133698506*r^11*s^16-265618051514819851*r^10*s^16+1403704364925280*r^9*s^16+388781284700944*r^8*s^16+4691593888512*r^7*s^16+9475976512*r^6*s^16-2899505316625312500*r^21*s^15+29964292556739093750*r^20*s^15-77615585126662600000*r^19*s^15-168615149279645211250*r^18*s^15+1292101749911537164250*r^17*s^15-2915825405377116205650*r^16*s^15+3408836202239558262400*r^15*s^15-2234447811346891678098*r^14*s^15+805147204143042587652*r^13*s^15-148842882398939834628*r^12*s^15+16696991950499503600*r^11*s^15-3191706822930522540*r^10*s^15+414233035433140134*r^9*s^15-10484021028906192*r^8*s^15-1036362635287424*r^7*s^15-15611254549760*r^6*s^15-56855859072*r^5*s^15+3916299159886390625*r^20*s^14-27343961260432193750*r^19*s^14-18718816150177150625*r^18*s^14+628608360905206752250*r^17*s^14-2219862462680110555575*r^16*s^14+3749706903488739488790*r^15*s^14-3502308021335173097378*r^14*s^14+1811707800629601939470*r^13*s^14-461379295813342344545*r^12*s^14+31815470317119417792*r^11*s^14+2806152152345402979*r^10*s^14+1653146848092393912*r^9*s^14-442875924125829153*r^8*s^14+22481151026475840*r^7*s^14+1700512851642784*r^6*s^14+28943119994624*r^5*s^14+142139647680*r^4*s^14-3898413041702156250*r^19*s^13+11016923192652037500*r^18*s^13+152257390672985780000*r^17*s^13-989845422191215154600*r^16*s^13+2509999615340397578020*r^15*s^13-3329879196392786286438*r^14*s^13+2396270692494790007260*r^13*s^13-811386106448661952934*r^12*s^13-2862971388905834274*r^11*s^13+86718832041541897530*r^10*s^13-20669559917044135524*r^9*s^13+285805805446554162*r^8*s^13+340556772351773432*r^7*s^13-27453792419898880*r^6*s^13-1815423459959360*r^5*s^13-32725778486400*r^4*s^13-189519530240*r^3*s^13+3016278686355484375*r^18*s^12+8213513536554637500*r^17*s^12-226690936076031892500*r^16*s^12+973561588858907815200*r^15*s^12-1901534801082642682621*r^14*s^12+1897480537721818177730*r^13*s^12-823100015811571063904*r^12*s^12-128465503795393698318*r^11*s^12+312770769137174485947*r^10*s^12-140849479198438681758*r^9*s^12+26718201992470378278*r^8*s^12-1360113786589382622*r^7*s^12-197135147190172961*r^6*s^12+21456934417494720*r^5*s^12+1285034200149280*r^4*s^12+23112650367232*r^3*s^12+142139647680*r^2*s^12-2049098782475500000*r^17*s^11-15865483554768968750*r^16*s^11+188302016980616997500*r^15*s^11-606160534147498750350*r^14*s^11+861962372472882295566*r^13*s^11-449060825229626785390*r^12*s^11-268343334337086815228*r^11*s^11+554705824603208314794*r^10*s^11-366861147280428528720*r^9*s^11+124765538192276587120*r^8*s^11-21534645952463229684*r^7*s^11+1318191143347068144*r^6*s^11+90639353003822822*r^5*s^11-11020955916438576*r^4*s^11-597225617422208*r^3*s^11-9958417806592*r^2*s^11-56855859072*r*s^11+1359928876679515625*r^16*s^10+10016219276346368750*r^15*s^10-86721385840262315625*r^14*s^10+192032264293839355750*r^13*s^10-88284683129200257275*r^12*s^10-283014019224618525910*r^11*s^10+571977730837784310266*r^10*s^10-512172294320940899526*r^9*s^10+261443583572810297229*r^8*s^10-77778325619652341372*r^7*s^10+12481408299724907515*r^6*s^10-768976189595430540*r^5*s^10-34628751363183531*r^4*s^10+3648424111719584*r^3*s^10+174349526626000*r^2*s^10+2395830201600*r*s^10+9475976512*s^10-763873824266218750*r^15*s^9-1420263881086837500*r^14*s^9+9663241121923935000*r^13*s^9+24354231229060020500*r^12*s^9-167486861866635658080*r^11*s^9+353245469654822171470*r^10*s^9-413983843352527541756*r^9*s^9+298797892107753169534*r^8*s^9-134635256149239257090*r^7*s^9+36645861660275991330*r^6*s^9-5431618804294932904*r^5*s^9+302310290362213558*r^4*s^9+10849003584547812*r^3*s^9-724760795153728*r^2*s^9-28731561115488*r*s^9-247360904384*s^9+225609123606890625*r^14*s^8-1642154360752237500*r^13*s^8+11903467110916057500*r^12*s^8-51256083740096590900*r^11*s^8+123011436532018944665*r^10*s^8-189262157618630156362*r^9*s^8+191747016916537966756*r^8*s^8-126532509497098128434*r^7*s^8+53140050158069036907*r^6*s^8-13439869651024483134*r^5*s^8+1789329585883129666*r^4*s^8-80627203650458010*r^3*s^8-2523108345136321*r^2*s^8+72117654777312*r*s^8+2005300647888*s^8+47727037032937500*r^13*s^7+618878711859656250*r^12*s^7-5483728313092845000*r^11*s^7+18569417828270316050*r^10*s^7-40908245902079050074*r^9*s^7+62767986174362419210*r^8*s^7-63221208283191742160*r^7*s^7+40977765642445707818*r^6*s^7-16569627175209757052*r^5*s^7+3871286719162840652*r^4*s^7-438613174635522280*r^3*s^7+13911202929489892*r^2*s^7+365409401068794*r*s^7-1924156336496*s^7-55448483990953125*r^12*s^6+288430865130243750*r^11*s^6-450721707614969375*r^10*s^6-461666519571886650*r^9*s^6+5779379037305833939*r^8*s^6-13137253084302465790*r^7*s^6+15340785399957787714*r^6*s^6-10485922819740870006*r^5*s^6+4150057010665311885*r^4*s^6-865246369712298072*r^3*s^6+76236442166016965*r^2*s^6-1380127947955008*r*s^6-23532355063763*s^6+2060732039406250*r^11*s^5-190140969219962500*r^10*s^5+905648265734825000*r^9*s^5-1550991607239886000*r^8*s^5+759134240397789060*r^7*s^5+1342200450307572590*r^6*s^5-2781878361416317020*r^5*s^5+2184124705475598550*r^4*s^5-833891361070664350*r^3*s^5+143588672742645870*r^2*s^5-8466935660494080*r*s^5+58516549697340*s^5+8519872870453125*r^10*s^4-12972433010812500*r^9*s^4-164044688406875000*r^8*s^4+457323215253975000*r^7*s^4-576800412313689375*r^6*s^4+118392108438566750*r^5*s^4+387552223100805500*r^4*s^4-379198028215985750*r^3*s^4+129647312628967500*r^2*s^4-15967409458871250*r*s^4+460422997547625*s^4-1025087405125000*r^9*s^3+24685356494418750*r^8*s^3-37393019265412500*r^7*s^3-50977839547836250*r^6*s^3+135367045937968750*r^5*s^3-74590529310322500*r^4*s^3-46559300481638750*r^3*s^3+54128983032045000*r^2*s^3-14090039387347500*r*s^3+917558459820000*s^3-823724182953125*r^8*s^2-1367477719918750*r^7*s^2+14154009497725000*r^6*s^2-4954114234893750*r^5*s^2-18182019092334375*r^4*s^2+15282290047837500*r^3*s^2+6183032741043750*r^2*s^2-5639368675500000*r*s^2+850486683600000*s^2+88346557468750*r^7*s-1201316586743750*r^6*s-836430105243750*r^5*s+3257126142187500*r^4*s+2579128768912500*r^3*s-1131931057500000*r^2*s-544652229600000*r*s+383204390400000*s+40120584906250*r^6+74936219343750*r^5-37392555234375*r^4-115344202500000*r^3+38539314000000*r^2+147386304000000*r+68024448000000)/774840978000000000000;


==> univcurve64.txt <==
T^6 + 
T^5*(s^2+2*s+4*r)*(s^3+2*s^2+12*r*s+8*r^2)*(441*s^10-1342*s^9+8508*r*s^8+4280*s^8+2896*r^2*s^7-13824*r*s^7+8176*s^7+59632*r^2*s^6+107296*r*s^6-14960*s^6+40192*r^3*s^5+96416*r^2*s^5-74752*r*s^5+7200*s^5+4160*r^4*s^4+297024*r^3*s^4+134208*r^2*s^4+26560*r*s^4+202368*r^4*s^3+154368*r^3*s^3+2176*r^2*s^3+16640*r^5*s^2+332544*r^4*s^2+246016*r^3*s^2+236544*r^5*s+261632*r^4*s+50176*r^5)/532480
+ T^4*(
(s-2)^2*s*(s^2+4*r)^2*(s^2+2*s+4*r)*(s^3+2*s^2+12*r*s+8*r^2)*(91*s^13+1799*r*s^12+28298*s^12+88714*r*s^11+29016*s^11+82744*r^2*s^10+457592*r*s^10-133232*s^10-2184*r^3*s^9+1333632*r^2*s^9-380656*r*s^9-48400*s^9+1222176*r^3*s^8+1111104*r^2*s^8-1599056*r*s^8+218400*s^8+170720*r^4*s^7+5025920*r^3*s^7-6626816*r^2*s^7+2458400*r*s^7-51648*r^5*s^6+5212736*r^4*s^6-9888896*r^3*s^6+9276288*r^2*s^6+1321728*r^5*s^5-4307072*r^4*s^5+19005056*r^3*s^5-229376*r^6*s^4+1117184*r^5*s^4+25860352*r^4*s^4-89600*r^7*s^3+412160*r^6*s^3+24496640*r^5*s^3-738304*r^7*s^2+14887936*r^6*s^2-358400*r^8*s+5963776*r^7*s+1404928*r^8)/9968025600 * z
+(s^2+2*s+4*r)*(s^3+2*s^2+12*r*s+8*r^2)*(1879983*s^25+8784216*s^24+144825912*r*s^23-16195144*s^23+76086360*r^2*s^22-39224880*r*s^22-506884896*s^22+3140052080*r^2*s^21-2970817760*r*s^21+857524496*s^21+2773402784*r^3*s^20-11391215072*r^2*s^20-7848668480*r*s^20+3469949696*s^20+549879168*r^4*s^19+24060123136*r^3*s^19-59599767232*r^2*s^19+52264209152*r*s^19-6721556224*s^19+36658611584*r^4*s^18-237280932992*r^3*s^18+135797933824*r^2*s^18+12347306496*r*s^18-3384079360*s^18+14661388288*r^5*s^17-49113255680*r^4*s^17-28208390144*r^3*s^17+542053688832*r^2*s^17-190838881280*r*s^17+17660297472*s^17+1569123328*r^6*s^16+191404945920*r^5*s^16-1453426161664*r^4*s^16+2429761528832*r^3*s^16-833267104768*r^2*s^16+209836120064*r*s^16-11453532160*s^16+155798630400*r^6*s^15-1311515105280*r^5*s^15+5159120879616*r^4*s^15-90853244928*r^3*s^15-319584950272*r^2*s^15+82287368192*r*s^15-5892556800*s^15+37541195776*r^7*s^14+261951539200*r^6*s^14+1443190411264*r^5*s^14+8065940099072*r^4*s^14-4587448668160*r^3*s^14+2356618901504*r^2*s^14-312220446720*r*s^14+14957568000*s^14+1258074112*r^8*s^13+909474463744*r^7*s^13-1413958103040*r^6*s^13+29207474806784*r^5*s^13-12147775447040*r^4*s^13+9836720160768*r^3*s^13-2943558340608*r^2*s^13+350354841600*r*s^13-6842880000*s^13+384161054720*r^8*s^12+1498964090880*r^7*s^12+36612810711040*r^6*s^12-8995058974720*r^5*s^12+22998880911360*r^4*s^12-10568448925696*r^3*s^12+2910174289920*r^2*s^12-131770368000*r*s^12+30903664640*r^9*s^11+4193780793344*r^8*s^11+27762623578112*r^7*s^11+39135398871040*r^6*s^11+40566670721024*r^5*s^11-26730134208512*r^4*s^11+13156721098752*r^3*s^11-995108044800*r^2*s^11-885555200*r^10*s^10+2223807463424*r^9*s^10+19392780992512*r^8*s^10+94858495623168*r^7*s^10+53601923334144*r^6*s^10-46613971664896*r^5*s^10+42683558887424*r^4*s^10-4023268311040*r^3*s^10+252486942720*r^10*s^9+15947160748032*r^9*s^9+106732930596864*r^8*s^9+92939712724992*r^7*s^9-32348170944512*r^6*s^9+92946640535552*r^5*s^9-9126392823808*r^4*s^9-10626662400*r^11*s^8+7604862582784*r^10*s^8+73930371629056*r^9*s^8+154384916021248*r^8*s^8+21482853498880*r^7*s^8+133865534521344*r^6*s^8-4912580263936*r^5*s^8+969728327680*r^11*s^7+40173083820032*r^10*s^7+181385971630080*r^9*s^7+71638766321664*r^8*s^7+159529831497728*r^7*s^7+27798233939968*r^6*s^7-42506649600*r^12*s^6+15310953906176*r^11*s^6+128438598369280*r^10*s^6+89656204984320*r^9*s^6+192174237417472*r^8*s^6+74562682748928*r^7*s^6+1939456655360*r^12*s^5+57687408640000*r^11*s^5+92715684462592*r^10*s^5+198405798232064*r^9*s^5+88012774965248*r^8*s^5-56675532800*r^13*s^4+16856853250048*r^12*s^4+64585140797440*r^11*s^4+133175827234816*r^10*s^4+57739545935872*r^9*s^4+1778267455488*r^13*s^3+25211726462976*r^12*s^3+51756922830848*r^11*s^3+21425154949120*r^10*s^3+5189343903744*r^13*s^2+9293948518400*r^12*s^2+3442827329536*r^11*s^2-391311785984*r^13*s-80564191232*r^12*s+103582531584*r^13)/10207258214400
) + 
T^3*(
(s-2)^2*s*(s^2+4*r)^2*(s^2+2*s+4*r)^2*(s^3+2*s^2+12*r*s+8*r^2)^2*(9*s^6-198*s^5-240*r*s^4-260*s^4-216*r^2*s^3-2272*r*s^3+344*s^3-2256*r^2*s^2+1024*r*s^2-864*r^3*s-1792*r^2*s-1856*r^3)*(3773*s^17-14063*r*s^16-119986*s^16-296374*r*s^15-1303052*s^15-1077092*r^2*s^14-13285932*r*s^14-4711176*s^14-540112*r^3*s^13-34544560*r^2*s^13-45209144*r*s^13+6057200*s^13-47031904*r^3*s^12-254644656*r^2*s^12-30564816*r*s^12+7031200*s^12-23878976*r^4*s^11-616813440*r^3*s^11-366777984*r^2*s^11+177554400*r*s^11-23528000*s^11-2713344*r^5*s^10-769061376*r^4*s^10-1738445056*r^3*s^10+720701504*r^2*s^10-311630400*r*s^10+15120000*s^10-444114688*r^5*s^9-3961514240*r^4*s^9+1125051136*r^3*s^9-1390406400*r^2*s^9+180208000*r*s^9-97953280*r^6*s^8-4848064256*r^5*s^8-856807936*r^4*s^8-3879097856*r^3*s^8+861459200*r^2*s^8-2739200*r^7*s^7-3096542208*r^6*s^7-5665637888*r^5*s^7-7890601984*r^4*s^7+2534604800*r^3*s^7-971837440*r^7*s^6-8619179008*r^6*s^6-12419957760*r^5*s^6+4757817344*r^4*s^6-113254400*r^8*s^5-6370910208*r^7*s^5-14431092736*r^6*s^5+5423638528*r^5*s^5+3584000*r^9*s^4-2532597760*r^8*s^4-11618893824*r^7*s^4+3547672576*r^6*s^4-445849600*r^9*s^3-6515654656*r^8*s^3+1898659840*r^7*s^3+14336000*r^10*s^2-2782904320*r^9*s^2+2069659648*r^8*s^2-699596800*r^10*s+1771470848*r^9*s+549126144*r^10)/15923322814464000 * z
-(s^2+2*s+4*r)^2*(s^3+2*s^2+12*r*s+8*r^2)^2*(9*s^6-198*s^5-240*r*s^4-260*s^4-216*r^2*s^3-2272*r*s^3+344*s^3-2256*r^2*s^2+1024*r*s^2-864*r^3*s-1792*r^2*s-1856*r^3)*(3176523*s^29+42131376*s^28+400779036*r*s^27+170288796*s^27+237328560*r^2*s^26+2999466728*r*s^26+161646784*s^26+19537879904*r^2*s^25+3959268128*r*s^25-18380011664*s^25+19610424704*r^3*s^24+44091190144*r^2*s^24-177880262208*r*s^24+7961629696*s^24+4983908928*r^4*s^23+366695611648*r^3*s^23-635899187456*r^2*s^23-376846891200*r*s^23+128114530496*s^23+488768519936*r^4*s^22-1365205477888*r^3*s^22-4896258198272*r^2*s^22+1463167460224*r*s^22-202086492160*s^22+216637974272*r^5*s^21+1293237170688*r^4*s^21-20298596459520*r^3*s^21+5492357179904*r^2*s^21+940948589568*r*s^21-260774395648*s^21+33465714688*r^6*s^20+4059704301056*r^5*s^20-50791896292352*r^4*s^20-22182282141696*r^3*s^20+15556815097856*r^2*s^20-8633006217216*r*s^20+765452431360*s^20+2766090191872*r^6*s^19-55001367757824*r^5*s^19-172761282864128*r^4*s^19+101598624358400*r^3*s^19-35179539521536*r^2*s^19+6411730961408*r*s^19-342138137600*s^19+854052536320*r^7*s^18-25361169145856*r^6*s^18-533381541447680*r^5*s^18+162469552873472*r^4*s^18-70476741951488*r^3*s^18-53111347195904*r^2*s^18+10532071987200*r*s^18-639690752000*s^18+99846377472*r^8*s^17-2098166222848*r^7*s^17-806769866444800*r^6*s^17-343552517087232*r^5*s^17+174737315053568*r^4*s^17-412879213068288*r^3*s^17+174428020449280*r^2*s^17-24666965401600*r*s^17+1030095360000*s^17+4302579040256*r^8*s^16-682207686615040*r^7*s^16-2223289192415232*r^6*s^16+818954362339328*r^5*s^16-1586260516241408*r^4*s^16+668850972098560*r^3*s^16-215774279270400*r^2*s^16+23581710336000*r*s^16-696729600000*s^16+1741988642816*r^9*s^15-324336706617344*r^8*s^15-4399922944278528*r^7*s^15+479217663377408*r^6*s^15-3612922402996224*r^5*s^15+1337238976839680*r^4*s^15-721567299338240*r^3*s^15+177509877350400*r^2*s^15-14067025920000*r*s^15+186624000000*s^15+103460044800*r^10*s^14-59589511249920*r^9*s^14-4605413584601088*r^8*s^14-4240211803373568*r^7*s^14-5758506388946944*r^6*s^14+914829020954624*r^5*s^14-1938926574305280*r^4*s^14+715797898854400*r^3*s^14-115121135616000*r^2*s^14+3558297600000*r*s^14+6069523054592*r^10*s^13-2702944536297472*r^9*s^13-11946929666457600*r^8*s^13-7940690405883904*r^7*s^13-3273213010903040*r^6*s^13-5219550910283776*r^5*s^13+2563788644679680*r^4*s^13-600363637145600*r^3*s^13+28773826560000*r^2*s^13+1595211776000*r^11*s^12-743664222470144*r^10*s^12-15046015859949568*r^9*s^12-14444484004937728*r^8*s^12-14499715991994368*r^7*s^12-11828225257242624*r^6*s^12+6779184655237120*r^5*s^12-2398211191603200*r^4*s^12+136502444032000*r^3*s^12-42631168000*r^12*s^11-33878135275520*r^11*s^11-10220278103932928*r^10*s^11-25501979182104576*r^9*s^11-30931122565939200*r^8*s^11-21782475365679104*r^7*s^11+9941924428644352*r^6*s^11-6490428846374912*r^5*s^11+373930911334400*r^4*s^11+9842589696000*r^12*s^10-3365121559625728*r^11*s^10-30565203375554560*r^10*s^10-45898692252663808*r^9*s^10-38752061037215744*r^8*s^10+3782908758196224*r^7*s^10-11949670823624704*r^6*s^10+186985823600640*r^5*s^10-511574016000*r^13*s^9-308958519623680*r^12*s^9-21798634061299712*r^11*s^9-52228643072507904*r^10*s^9-64631919709519872*r^9*s^9-12978384388751360*r^8*s^9-18572424468496384*r^7*s^9-2364317727981568*r^6*s^9+32636141568000*r^13*s^8-7896440420433920*r^12*s^8-46251243904958464*r^11*s^8-85434245899616256*r^10*s^8-32537782813458432*r^9*s^8-31501226084401152*r^8*s^8-9347663885500416*r^7*s^8-2046296064000*r^14*s^7-925353128230912*r^13*s^7-28956044570918912*r^12*s^7-80860555987910656*r^11*s^7-48684950454534144*r^10*s^7-52125144541298688*r^9*s^7-19989120902234112*r^8*s^7+64590184448000*r^14*s^6-10323853087604736*r^13*s^6-54361214586716160*r^12*s^6-55480314637582336*r^11*s^6-67934468819648512*r^10*s^6-29455641269501952*r^9*s^6-2728394752000*r^15*s^5-1340247916937216*r^14*s^5-25787051945230336*r^13*s^5-45456196932468736*r^12*s^5-64442417121591296*r^11*s^5-30638797427310592*r^10*s^5+63677084467200*r^15*s^4-7566805602140160*r^14*s^4-25210493102718976*r^13*s^4-42507335553253376*r^12*s^4-20991253998993408*r^11*s^4-939995066007552*r^15*s^3-8979986677497856*r^14*s^3-17149491148750848*r^13*s^3-8145856448430080*r^12*s^3-1596238285766656*r^15*s^2-2954651079016448*r^14*s^2-1224288212353024*r^13*s^2+81800604942336*r^15*s+37052951298048*r^14*s-14915884548096*r^15)/8152741281005568000
) + 
T^2*(
(s-2)^2*s*(s^2+4*r)^2*(s^2+2*s+4*r)^3*(s^3+2*s^2+12*r*s+8*r^2)^2*(87883803*s^36-246709953*r*s^35-1129231460*s^35+1940490944*r*s^34-28172294520*s^34-30380683060*r^2*s^33-314105262160*r*s^33-148655930128*s^33-19015980368*r^3*s^32-711479976888*r^2*s^32-2830252120896*r*s^32-241474676512*s^32-2176994043536*r^3*s^31-21404533419792*r^2*s^31-6633293112832*r*s^31+5518044655808*s^31-1911416000960*r^4*s^30-54516173742464*r^3*s^30-71561222700384*r^2*s^30+64616572500480*r*s^30+3259282081408*s^30-450427311232*r^5*s^29-98360217107648*r^4*s^29-512120236572864*r^3*s^29+230563895555520*r^2*s^29+195111942780672*r*s^29-41624357274880*s^29-86815898359296*r^5*s^28-1403674881772928*r^4*s^28+235057328170240*r^3*s^28+2524189918622336*r^2*s^28-406944443894784*r*s^28+27477337940992*s^28-31521507443712*r^6*s^27-2333333283973120*r^5*s^27-3809983935685120*r^4*s^27+12291634726084352*r^3*s^27-757737711897856*r^2*s^27-934148275382784*r*s^27+148334297928704*s^27-3679449768960*r^7*s^26-2117943069759488*r^6*s^26-14688681893355520*r^5*s^26+37118712497760256*r^4*s^26+22340005235425280*r^3*s^26-10373572415970816*r^2*s^26+3361393169694720*r*s^26-198998349506560*s^26-953191928915968*r^7*s^25-27213170094729216*r^6*s^25+50440394795943936*r^5*s^25+156876352924130304*r^4*s^25-60425841958145024*r^3*s^25+10939899284202496*r^2*s^25+613185755942912*r*s^25-143363726848000*s^25-195686260043776*r^8*s^24-27060562940706816*r^7*s^24+4591419323142144*r^6*s^24+570847808174497792*r^5*s^24-68264004749764608*r^4*s^24-16793622065033216*r^3*s^24+54928533278644224*r^2*s^24-9504175358525440*r*s^24+456165479424000*s^24-14330349633536*r^9*s^23-14352599111204864*r^8*s^23-92686202437853184*r^7*s^23+1202259064862597120*r^6*s^23+592039287819354112*r^5*s^23-397491155185745920*r^4*s^23+387348858391941120*r^3*s^23-102000163129798656*r^2*s^23+10067564507136000*r*s^23-201835304960000*s^23-4042628493099008*r^9*s^22-137188049913380864*r^8*s^22+1571400526352171008*r^7*s^22+3457059009523236864*r^6*s^22-1431588669392158720*r^5*s^22+1500947605461549056*r^4*s^22-260073380868489216*r^3*s^22+25886958355865600*r^2*s^22+2464221446144000*r*s^22-276145459200000*s^22-571751637745664*r^10*s^21-91018574718861312*r^9*s^21+1269569609614000128*r^8*s^21+9195826239059787776*r^7*s^21-1186130626417852416*r^6*s^21+3174447045364449280*r^5*s^21+703062313401499648*r^4*s^21-528587299179479040*r^3*s^21+138081172883456000*r^2*s^21-13521357496320000*r*s^21+367690752000000*s^21-30465540947968*r^11*s^20-33363939529850880*r^10*s^20+638004102818234368*r^9*s^20+15074866607356575744*r^8*s^20+7714253624214814720*r^7*s^20+3369500298979704832*r^6*s^20+7839005460566769664*r^5*s^20-4289603602171985920*r^4*s^20+1521979562922803200*r^3*s^20-221922534936576000*r^2*s^20+12045260390400000*r*s^20-130636800000000*s^20-7236495875899392*r^11*s^19+207905794280521728*r^10*s^19+16543832588406030336*r^9*s^19+32322961979388198912*r^8*s^19+2909652829803380736*r^7*s^19+30537226070510796800*r^6*s^19-16356220154166640640*r^5*s^19+8209315634753699840*r^4*s^19-1812021945032704000*r^3*s^19+163233838571520000*r^2*s^19-3773371392000000*r*s^19-851331780968448*r^12*s^18+33555838094278656*r^11*s^18+12709640434009767936*r^10*s^18+64941010926082457600*r^9*s^18+18229568332464914432*r^8*s^18+75327100727406624768*r^7*s^18-37170208724275429376*r^6*s^18+29072775824810180608*r^5*s^18-9026658256578150400*r^4*s^18+1248532026753024000*r^3*s^18-47468419891200000*r^2*s^18-38237464166400*r^13*s^17-7222953660383232*r^12*s^17+6917900197585485824*r^11*s^17+82879735798484959232*r^10*s^17+74495400164721688576*r^9*s^17+138304971498722426880*r^8*s^17-46666257644112052224*r^7*s^17+77125744933765382144*r^6*s^17-31853822583973085184*r^5*s^17+6327808697204736000*r^4*s^17-350724417290240000*r^3*s^17-4616849685741568*r^13*s^16+2531390051343925248*r^12*s^16+72608507191614242816*r^11*s^16+164204447166810816512*r^10*s^16+217969671462075760640*r^9*s^16+2430057988767088640*r^8*s^16+164876049061192400896*r^7*s^16-84339821787244134400*r^6*s^16+23495727620670095360*r^5*s^16-1739712196182016000*r^4*s^16-748293927731200*r^14*s^15+551301843127369728*r^13*s^15+44387064020987805696*r^12*s^15+229017478118960529408*r^11*s^15+324273272786886066176*r^10*s^15+155932741762145058816*r^9*s^15+298794128710811254784*r^8*s^15-166654416097856454656*r^7*s^15+66517372922534821888*r^6*s^15-6183005730635776000*r^5*s^15-22036348928000*r^15*s^14+53595105113669632*r^14*s^14+18374449138860294144*r^13*s^14+217251128719219621888*r^12*s^14+441979817862304366592*r^11*s^14+408555182210446000128*r^10*s^14+482501835899134803968*r^9*s^14-233848844253516529664*r^8*s^14+146501365484188860416*r^7*s^14-15943334286862581760*r^6*s^14-1725968049766400*r^15*s^13+4816127877185536000*r^14*s^13+142930615768209948672*r^13*s^13+500822053227035885568*r^12*s^13+679286370476417351680*r^11*s^13+721267462771704856576*r^10*s^13-199316036018849710080*r^9*s^13+260120144546837299200*r^8*s^13-29148325034500030464*r^7*s^13-459234344960000*r^16*s^12+693870182312968192*r^15*s^12+64064853487065759744*r^14*s^12+438751283056994156544*r^13*s^12+844603059213560709120*r^12*s^12+995043534146509996032*r^11*s^12-8082141523967213568*r^10*s^12+396272032098763669504*r^9*s^12-34376823761140711424*r^8*s^12+13138657280000*r^17*s^11+26583205150720000*r^16*s^11+18690736595513901056*r^15*s^11+283755016698447527936*r^14*s^11+818759132971750391808*r^13*s^11+1207911493303487430656*r^12*s^11+290663966764483739648*r^11*s^11+551399381457543626752*r^10*s^11-13273930127164571648*r^9*s^11-3537685708800000*r^17*s^10+3193219784552480768*r^16*s^10+129999629028830478336*r^15*s^10+621814496479215091712*r^14*s^10+1219570682473941565440*r^13*s^10+566705266773945483264*r^12*s^10+708841873216769097728*r^11*s^10+44430607620220387328*r^10*s^10+157663887360000*r^18*s^9+200759891197952000*r^17*s^9+40254254784228360192*r^16*s^9+363381811166612291584*r^15*s^9+985558005711762358272*r^14*s^9+695835179325421780992*r^13*s^9+804939645286386499584*r^12*s^9+121889931597874987008*r^11*s^9-13793975336960000*r^18*s^8+7668840370586779648*r^17*s^8+157898960461379928064*r^16*s^8+624963192456772321280*r^15*s^8+632752321063737622528*r^14*s^8+763081962253166051328*r^13*s^8+173256832131977445376*r^12*s^8+630655549440000*r^19*s^7+611069901301350400*r^18*s^7+48916189913370591232*r^17*s^7+306202101103091253248*r^16*s^7+438421586820315742208*r^15*s^7+575647218043489091584*r^14*s^7+159767118203844558848*r^13*s^7-29900354355200000*r^19*s^6+9931999633230266368*r^18*s^6+113628965341780508672*r^17*s^6+230671156791939694592*r^16*s^6+327762747366058229760*r^15*s^6+95380322583371055104*r^14*s^6+840874065920000*r^20*s^5+938037956784947200*r^19*s^5+31468944543839158272*r^18*s^5+89522719474961088512*r^17*s^5+129961943190277718016*r^16*s^5+33065501418468671488*r^15*s^5-30310926385152000*r^20*s^4+6273032342646816768*r^19*s^4+23582461991827013632*r^18*s^4+30944003546675150848*r^17*s^4+3952723385363988480*r^16*s^4+689503956526694400*r^20*s^3+3579032501575745536*r^19*s^3+2689413159596326912*r^18*s^3-1313238129661968384*r^17*s^3+237107741204676608*r^20*s^2-514290018362064896*r^19*s^2-480843501710344192*r^18*s^2-140487744597000192*r^20*s-159102768513024*r^19*s+20046948832641024*r^20)/25436552796737372160000 * z
-(s^2+2*s+4*r)^3*(s^3+2*s^2+12*r*s+8*r^2)^2*(284371868529*s^48+5248765897326*s^47+54473875274700*r*s^46+27957661805556*s^46+31821695872848*r^2*s^45+692483611090320*r*s^45+182955353240792*s^45+4644974910351888*r^2*s^44+2411930972716624*r*s^44-3032854017842576*s^44+4705668535744512*r^3*s^43+32437746059292640*r^2*s^43-18144171191800448*r*s^43-17770660564823520*s^43+1184670736877376*r^4*s^42+203012898157401536*r^3*s^42-52544921030697856*r^2*s^42-492295463120102848*r*s^42+43007031245579456*s^42+272265549010219392*r^4*s^41+292434518161149440*r^3*s^41-3489693227209235456*r^2*s^41+274090127979750656*r*s^41+468734646807870080*s^41+123925643043227904*r^5*s^40+4114151317510434560*r^4*s^40-13076310674783301120*r^3*s^40-11133984811603443456*r^2*s^40+7815295215866400512*r*s^40-1216556690356852224*s^40+17861387825049600*r^6*s^39+7142118356078651392*r^5*s^39-30705137712897377792*r^4*s^39-112852483533663438848*r^3*s^39+69769483456485443072*r^2*s^39+3273865154766184448*r*s^39-2766692342481236992*s^39+4435959263046703104*r^6*s^38+3008495726831883264*r^5*s^38-475745271696181800960*r^4*s^38+183731137805917170688*r^3*s^38+191917779777418289152*r^2*s^38-98362145948636235776*r*s^38+12201997738313779200*s^38+1146784501571616768*r^7*s^37+62290673548110569472*r^6*s^37-1292423809196491468800*r^5*s^37-839338811845285298176*r^4*s^37+1936461742921329246208*r^3*s^37-772161733593123725312*r^2*s^37+85551882248063033344*r*s^37-2171553640883195904*s^37+115888542914912256*r^8*s^36+53956278564776992768*r^7*s^36-1722173485852337999872*r^6*s^36-6461452744662102949888*r^5*s^36+9549653570221134495744*r^4*s^36-1224156708578464006144*r^3*s^36-1147152689096359272448*r^2*s^36+511061129272942141440*r*s^36-44354327037915504640*s^36+18578371119370911744*r^8*s^35-1237190269197274480640*r^7*s^35-21621552308079854477312*r^6*s^35+17937191948370111102976*r^5*s^35+14096862436795521466368*r^4*s^35-18312811500350574034944*r^3*s^35+6307715465724655419392*r^2*s^35-1068940047858234490880*r*s^35+59156892787570917376*s^35+3535744385813544960*r^9*s^34-680725102102843670528*r^8*s^34-38413226393610734780416*r^7*s^34-10856175665398657843200*r^6*s^34+123171138946992637280256*r^5*s^34-86864445063590037585920*r^4*s^34+29633636006496506970112*r^3*s^34-843725064975429730304*r^2*s^34-426809890823493091328*r*s^34+40955207144717254656*s^34+362698087683981312*r^10*s^33-306991131674227113984*r^9*s^33-41853201663339051778048*r^8*s^33-152891712090587970666496*r^7*s^33+407299767566959010643968*r^6*s^33-179307331993360590438400*r^5*s^33-38857112013436547170304*r^4*s^33+58308650203660381585408*r^3*s^33-24411216278581024129024*r^2*s^33+3485221495124766359552*r*s^33-152243321225666560000*s^33-68943291271006519296*r^10*s^32-31568067302345433088000*r^9*s^32-380200654184511968182272*r^8*s^32+672423696284491754504192*r^7*s^32+323366011290854440042496*r^6*s^32-744626150756663360094208*r^5*s^32+561744215574808542445568*r^4*s^32-163803853061067554160640*r^3*s^32+33376911816661238677504*r^2*s^32-3030718154264403902464*r*s^32+79934486202490880000*s^32-2576073338231193600*r^11*s^31-16025016314805967650816*r^10*s^31-517311281667629303988224*r^9*s^31+177305748047576608407552*r^8*s^31+2838950089532072414674944*r^7*s^31-3123619247882545326981120*r^6*s^31+1889409951838594122383360*r^5*s^31-467147145177898851500032*r^4*s^31-31404551749734012813312*r^3*s^31+22282232023389470195712*r^2*s^31-2745705617356383846400*r*s^31+110225349011030016000*s^31+474324090065780736*r^12*s^30-4766943056482455257088*r^11*s^30-457019440672179284344832*r^10*s^30-1423370359235669110030336*r^9*s^30+7716075811404572799008768*r^8*s^30-5450621343995384625627136*r^7*s^30+1871942205967586810658816*r^6*s^30+1365116480509089439809536*r^5*s^30-1205742351698811534966784*r^4*s^30+550837273775933239066624*r^3*s^30-95973517255273458171904*r^2*s^30+6858002827327668224000*r*s^30-156790240764067840000*s^30-701726963970052456448*r^12*s^29-263753358542784006455296*r^11*s^29-3056560163934749720576000*r^10*s^29+10662634275581290810966016*r^9*s^29+1985477893678455740432384*r^8*s^29-9008612986356827970076672*r^7*s^29+13247890055417886733762560*r^6*s^29-7469651178137810789990400*r^5*s^29+2766755745834372807262208*r^4*s^29-678227150661349579685888*r^3*s^29+79999648895875337420800*r^2*s^29-3467562260462698496000*r*s^29+18338185705881600000*s^29-38887708397515309056*r^13*s^28-93411678189761157136384*r^12*s^28-3358024661652718697316352*r^11*s^28+6031184448326461308272640*r^10*s^28+31304766946060041767092224*r^9*s^28-38723511483867507725434880*r^8*s^28+42671734034691582953783296*r^7*s^28-19920612649842182354632704*r^6*s^28+6301063778342777636519936*r^5*s^28-400940204262269676158976*r^4*s^28-77234817548663373430784*r^3*s^28+27759987916217122816000*r^2*s^28-3195558561510195200000*r*s^28+109295002238976000000*s^28+51424968952512512*r^14*s^27-18818661999213113507840*r^13*s^27-2254291059220780232474624*r^12*s^27-4102925079892405950349312*r^11*s^27+71905488315549629559078912*r^10*s^27-58200237657450942751047680*r^9*s^27+65288325515471975320911872*r^8*s^27-11877558499229286677872640*r^7*s^27-4687916514127066465042432*r^6*s^27+11299698825410722047983616*r^5*s^27-5330538713092426509058048*r^4*s^27+1100220725079802747289600*r^3*s^27-118210354889009397760000*r^2*s^27+6242087383046553600000*r*s^27-114475340759040000000*s^27-1967936510779302346752*r^14*s^26-929938739550008561893376*r^13*s^26-11011578790498614464479232*r^12*s^26+86893981861545262511554560*r^11*s^26+10753009624870507033657344*r^10*s^26+9745456424155341849100288*r^9*s^26+92898914659850350944583680*r^8*s^26-71880323960338774973480960*r^7*s^26+66017148161111036291710976*r^6*s^26-32252361897111438193852416*r^5*s^26+9618551048187455802966016*r^4*s^26-1537455782347462410240000*r^3*s^26+127915476263449395200000*r^2*s^26-4811925812871168000000*r*s^26+54596925849600000000*s^26-81290733295209807872*r^15*s^25-230182458089326193410048*r^14*s^25-9917565577572558009532416*r^13*s^25+58203970192359193145507840*r^12*s^25+196591501152331072085688320*r^11*s^25-134564268589429896264024064*r^10*s^25+350872673090749309697130496*r^9*s^25-212386377521789447318798336*r^8*s^25+205774010799334553689260032*r^7*s^25-109060970544452488273068032*r^6*s^25+42156061162431575763189760*r^5*s^25-10159032186248427995136000*r^4*s^25+1329033338571383111680000*r^3*s^25-84028672327444070400000*r^2*s^25+2058810646855680000000*r*s^25-10642046976000000000*s^25+517384043495424000*r^16*s^24-33012347200319214583808*r^15*s^24-4942400198197537247592448*r^14*s^24+13290837538075435088216064*r^13*s^24+379042360615594500888199168*r^12*s^24-153615076377335404139905024*r^11*s^24+628238874161052861383835648*r^10*s^24-283320762594462366378754048*r^9*s^24+437727955330827785181593600*r^8*s^24-256760346627668834145796096*r^7*s^24+129736885638671230702714880*r^6*s^24-43085447908703915900665856*r^5*s^24+8491211773753709035520000*r^4*s^24-835460399464185856000000*r^3*s^24+34256253080567808000000*r^2*s^24-377566927257600000000*r*s^24-2384574000735809699840*r^16*s^23-1475081952559866490912768*r^15*s^23-10612437899559843429089280*r^14*s^23+402355843847671429470355456*r^13*s^23+226005379324519230786764800*r^12*s^23+646029625916123942160957440*r^11*s^23+82487383721898297777979392*r^10*s^23+714979833996054840951701504*r^9*s^23-457638296789231196795043840*r^8*s^23+341068095651660357221482496*r^7*s^23-151313330182230854548324352*r^6*s^23+40516818037083488649216000*r^5*s^23-5651389259499972853760000*r^4*s^23+343250683542739353600000*r^3*s^23-6023926988144640000000*r^2*s^23-29587943442087936000*r^17*s^22-269324625747869412884480*r^16*s^22-10536190306643417063489536*r^15*s^22+267317856848699741322608640*r^14*s^22+876825018008683694690140160*r^13*s^22+484181008223803031525785600*r^12*s^22+1152520960826735676216049664*r^11*s^22+1017498955350690566221332480*r^10*s^22-560559773792247226598162432*r^9*s^22+798690897543855920482615296*r^8*s^22-471715604282646280330543104*r^7*s^22+164256648086777551822782464*r^6*s^22-29528171786163841925120000*r^5*s^22+2402120930339219046400000*r^4*s^22-57896061675503616000000*r^3*s^22+1991772595027968000*r^18*s^21-27375577433136147988480*r^17*s^21-4407536969670377401745408*r^16*s^21+112750845903929461423734784*r^15*s^21+1278641499392183948005081088*r^14*s^21+767178942957886242237186048*r^13*s^21+2566980400924674212235313152*r^12*s^21+1608514771461108132766285824*r^11*s^21-69744771672277844098023424*r^10*s^21+1538407498026639771901624320*r^9*s^21-1192128110291368592841637888*r^8*s^21+546035648634704898176319488*r^7*s^21-123298808097003343026585600*r^6*s^21+12620370796870740475904000*r^5*s^21-374074080953263718400000*r^4*s^21-695387164711583744000*r^18*s^20-1112627396430952925233152*r^17*s^20+28433800411330392040144896*r^16*s^20+1128781121099509266936496128*r^15*s^20+1781162473879401088950468608*r^14*s^20+3614224012772857937815142400*r^13*s^20+3189612710696277119233687552*r^12*s^20+1743765441427802801773215744*r^11*s^20+2347971409135052367608152064*r^10*s^20-2235624491783121869278806016*r^9*s^20+1400038442253621123430219776*r^8*s^20-395980724073771015702839296*r^7*s^20+50069681809622151725056000*r^6*s^20-1648861678792144322560000*r^5*s^20+66553955299098624000*r^19*s^19-162296748353790400266240*r^18*s^19+2106343842107699859816448*r^17*s^19+666540927597580373670756352*r^16*s^19+2773369382819831409973133312*r^15*s^19+4247677875520203967290146816*r^14*s^19+6218060752291449847444144128*r^13*s^19+5141636596511877467597701120*r^12*s^19+3370464576165158597020352512*r^11*s^19-2973670247682960334318993408*r^10*s^19+2755622202709954816420872192*r^9*s^19-951844727359208728467341312*r^8*s^19+145781108874237820744499200*r^7*s^19-4372796699872889667584000*r^6*s^19-653135005614080000*r^20*s^18-6270647248120446976000*r^19*s^18-1475899627849949965713408*r^18*s^18+268438448024383890294571008*r^17*s^18+2796236957576907560295858176*r^16*s^18+4981218946574829339161919488*r^15*s^18+9837420922204570985974202368*r^14*s^18+9690731447732084238333247488*r^13*s^18+6094049700226444921713721344*r^12*s^18-2703334518656999490081259520*r^11*s^18+4411361757421717235920011264*r^10*s^18-1705324512257671906851815424*r^9*s^18+300261447830830304548880384*r^8*s^18-1476786301557471707136000*r^7*s^18+860102914482372608000*r^20*s^17-523097770092814867103744*r^19*s^17+67772447672959855159672832*r^18*s^17+1910594180358924668254552064*r^17*s^17+5609039700080094177243693056*r^16*s^17+12311928129208340703822741504*r^15*s^17+14902668246360056799051120640*r^14*s^17+12378681448887197758876811264*r^13*s^17-1272135494923583411294568448*r^12*s^17+6495254730186911341910949888*r^11*s^17-2263466989087732759487578112*r^10*s^17+401964148271066985527246848*r^9*s^17+46023746588073653593702400*r^8*s^17-13062700112281600000*r^21*s^16-33098617234986631168000*r^20*s^16+7069214121801096368226304*r^19*s^16+893198465318802817300824064*r^18*s^16+5196124414391387741050896384*r^17*s^16+12678505220460093405367631872*r^16*s^16+20015838401127927222221406208*r^15*s^16+21671925781097656831321309184*r^14*s^16+1638534085478221543966244864*r^13*s^16+9954694133978958747882487808*r^12*s^16-2107664378093312319019810816*r^11*s^16+231303569072021942258630656*r^10*s^16+247895024408506771947126784*r^9*s^16+5847472538984120320000*r^21*s^15-756338133214533387288576*r^20*s^15+268174089551941303458070528*r^19*s^15+3608165800934781409810186240*r^18*s^15+11166171960912164382138433536*r^17*s^15+23141275139614124031101370368*r^16*s^15+30522516333223834097773707264*r^15*s^15+7289716272223752963003252736*r^14*s^15+15823506865230690953493217280*r^13*s^15-945734372983182503574503424*r^12*s^15-261616696035158551049535488*r^11*s^15+792281715141766725830180864*r^10*s^15-104501600898252800000*r^22*s^14-122906581442267971584000*r^21*s^14+41507712053405890061008896*r^20*s^14+1784024114593200561796939776*r^19*s^14+8375208954160597620007895040*r^18*s^14+22306855702706365225328705536*r^17*s^14+35319139127262530617881919488*r^16*s^14+16105640965867369744587292672*r^15*s^14+23659781338534465861392007168*r^14*s^14+1224316080669906180126015488*r^13*s^14-482869792988303123179110400*r^12*s^14+1842827250738598945591656448*r^11*s^14+23285874637961953280000*r^22*s^13+579079371462276064215040*r^21*s^13+580236871451276300372672512*r^20*s^13+5136239131996401250275950592*r^19*s^13+17602105706419304377280888832*r^18*s^13+34488104159935915184766320640*r^17*s^13+25271204912508509723285258240*r^16*s^13+30994508345044336360374140928*r^15*s^13+4514690997231868113741414400*r^14*s^13+782865761341039835330117632*r^13*s^13+3331763549361415337308848128*r^12*s^13-418006403593011200000*r^23*s^12-345254184039034650624000*r^22*s^12+103491377173906664907079680*r^21*s^12+2419030887740104429126287360*r^20*s^12+11251583594092278354972508160*r^19*s^12+28596692993284084743670857728*r^18*s^12+29992454086093344511952420864*r^17*s^12+34778206450374532454770802688*r^16*s^12+9114381318783433937331945472*r^15*s^12+4212882721296446887364132864*r^14*s^12+4860617496430939742555602944*r^13*s^12+55802886716729065472000*r^23*s^11+4695741569551380753940480*r^22*s^11+791488917044766669860241408*r^21*s^11+5783137825383930654705582080*r^20*s^11+19804390879000809104123887616*r^19*s^11+27758902753236283928042536960*r^18*s^11+33453036290245028164570972160*r^17*s^11+14069230732743275384867389440*r^16*s^11+8681070089720239384149622784*r^15*s^11+5898644448493842863344320512*r^14*s^11-836012807186022400000*r^24*s^10-702905994020688756736000*r^23*s^10+150128276921953848148361216*r^22*s^10+2347364320925422666846830592*r^21*s^10+11076857335130898611272941568*r^20*s^10+20491681841419931167246778368*r^19*s^10+27528406824186825603916234752*r^18*s^10+16842009104117000600540938240*r^17*s^10+11805632555145814677680816128*r^16*s^10+6070524972340726787708289024*r^15*s^10+76521748067176677376000*r^24*s^9+9333401359010172543959040*r^23*s^9+701328815916183280890675200*r^22*s^9+4837461851215978811248082944*r^21*s^9+12226153108692817465044893696*r^20*s^9+18970674900402129640525660160*r^19*s^9+15566950966670447945382363136*r^18*s^9+11909526661944504878188462080*r^17*s^9+5259876439486367026097684480*r^16*s^9-668810245748817920000*r^25*s^8-920934261483051679744000*r^24*s^8+130611697527977714714148864*r^23*s^8+1614109049879044359901413376*r^22*s^8+5817432902081349056485916672*r^21*s^8+10574960692628206160187490304*r^20*s^8+11138957433716266653154541568*r^19*s^8+9174861728525749036834095104*r^18*s^8+3686944588458921011296862208*r^17*s^8+47357397372451684352000*r^25*s^7+9703771826078710425976832*r^24*s^7+395815214256945125295915008*r^23*s^7+2109882399267661390064648192*r^22*s^7+4625063682869925459141853184*r^21*s^7+6111934678841269135037431808*r^20*s^7+5282065763531214039302537216*r^19*s^7+1962264635626960351978848256*r^18*s^7-596355713719611686912000*r^25*s^6+63614334011472910061928448*r^24*s^6+551055675340905045982969856*r^23*s^6+1533913043050346804076871680*r^22*s^6+2452632258703430609681776640*r^21*s^6+2138120240734713736257863680*r^20*s^6+730408291081984881861853184*r^19*s^6+5251379494941181081550848*r^25*s^5+94698466952282859760517120*r^24*s^5+353747559728784524267487232*r^23*s^5+650791440617971141486575616*r^22*s^5+546366407079926434579349504*r^21*s^5+166633058672033542262751232*r^20*s^5+7748133025926502009536512*r^25*s^4+47086358902620614150848512*r^24*s^4+94707919880691613144449024*r^23*s^4+67703033913437185925709824*r^22*s^4+15099593731927743934758912*r^21*s^4+2754819142167517141663744*r^25*s^3+3576112149231666538217472*r^24*s^3-1888172228606066794954752*r^23*s^3-2126036798911185875369984*r^22*s^3-750566399119532677398528*r^25*s^2-1278813739440983009918976*r^24*s^2-499590146777394658148352*r^23*s^2+40070803580226845540352*r^25*s+21102861721553892016128*r^24*s-3448716701576900640768*r^25)/104188120255436276367360000
) + 
T*(
-(s-2)^2*s*(s^2+4*r)^2*(s^2+2*s+4*r)^4*(s^3+2*s^2+12*r*s+8*r^2)^3*(3773*s^17-14063*r*s^16-119986*s^16-296374*r*s^15-1303052*s^15-1077092*r^2*s^14-13285932*r*s^14-4711176*s^14-540112*r^3*s^13-34544560*r^2*s^13-45209144*r*s^13+6057200*s^13-47031904*r^3*s^12-254644656*r^2*s^12-30564816*r*s^12+7031200*s^12-23878976*r^4*s^11-616813440*r^3*s^11-366777984*r^2*s^11+177554400*r*s^11-23528000*s^11-2713344*r^5*s^10-769061376*r^4*s^10-1738445056*r^3*s^10+720701504*r^2*s^10-311630400*r*s^10+15120000*s^10-444114688*r^5*s^9-3961514240*r^4*s^9+1125051136*r^3*s^9-1390406400*r^2*s^9+180208000*r*s^9-97953280*r^6*s^8-4848064256*r^5*s^8-856807936*r^4*s^8-3879097856*r^3*s^8+861459200*r^2*s^8-2739200*r^7*s^7-3096542208*r^6*s^7-5665637888*r^5*s^7-7890601984*r^4*s^7+2534604800*r^3*s^7-971837440*r^7*s^6-8619179008*r^6*s^6-12419957760*r^5*s^6+4757817344*r^4*s^6-113254400*r^8*s^5-6370910208*r^7*s^5-14431092736*r^6*s^5+5423638528*r^5*s^5+3584000*r^9*s^4-2532597760*r^8*s^4-11618893824*r^7*s^4+3547672576*r^6*s^4-445849600*r^9*s^3-6515654656*r^8*s^3+1898659840*r^7*s^3+14336000*r^10*s^2-2782904320*r^9*s^2+2069659648*r^8*s^2-699596800*r^10*s+1771470848*r^9*s+549126144*r^10)*(3176523*s^29+42131376*s^28+400779036*r*s^27+170288796*s^27+237328560*r^2*s^26+2999466728*r*s^26+161646784*s^26+19537879904*r^2*s^25+3959268128*r*s^25-18380011664*s^25+19610424704*r^3*s^24+44091190144*r^2*s^24-177880262208*r*s^24+7961629696*s^24+4983908928*r^4*s^23+366695611648*r^3*s^23-635899187456*r^2*s^23-376846891200*r*s^23+128114530496*s^23+488768519936*r^4*s^22-1365205477888*r^3*s^22-4896258198272*r^2*s^22+1463167460224*r*s^22-202086492160*s^22+216637974272*r^5*s^21+1293237170688*r^4*s^21-20298596459520*r^3*s^21+5492357179904*r^2*s^21+940948589568*r*s^21-260774395648*s^21+33465714688*r^6*s^20+4059704301056*r^5*s^20-50791896292352*r^4*s^20-22182282141696*r^3*s^20+15556815097856*r^2*s^20-8633006217216*r*s^20+765452431360*s^20+2766090191872*r^6*s^19-55001367757824*r^5*s^19-172761282864128*r^4*s^19+101598624358400*r^3*s^19-35179539521536*r^2*s^19+6411730961408*r*s^19-342138137600*s^19+854052536320*r^7*s^18-25361169145856*r^6*s^18-533381541447680*r^5*s^18+162469552873472*r^4*s^18-70476741951488*r^3*s^18-53111347195904*r^2*s^18+10532071987200*r*s^18-639690752000*s^18+99846377472*r^8*s^17-2098166222848*r^7*s^17-806769866444800*r^6*s^17-343552517087232*r^5*s^17+174737315053568*r^4*s^17-412879213068288*r^3*s^17+174428020449280*r^2*s^17-24666965401600*r*s^17+1030095360000*s^17+4302579040256*r^8*s^16-682207686615040*r^7*s^16-2223289192415232*r^6*s^16+818954362339328*r^5*s^16-1586260516241408*r^4*s^16+668850972098560*r^3*s^16-215774279270400*r^2*s^16+23581710336000*r*s^16-696729600000*s^16+1741988642816*r^9*s^15-324336706617344*r^8*s^15-4399922944278528*r^7*s^15+479217663377408*r^6*s^15-3612922402996224*r^5*s^15+1337238976839680*r^4*s^15-721567299338240*r^3*s^15+177509877350400*r^2*s^15-14067025920000*r*s^15+186624000000*s^15+103460044800*r^10*s^14-59589511249920*r^9*s^14-4605413584601088*r^8*s^14-4240211803373568*r^7*s^14-5758506388946944*r^6*s^14+914829020954624*r^5*s^14-1938926574305280*r^4*s^14+715797898854400*r^3*s^14-115121135616000*r^2*s^14+3558297600000*r*s^14+6069523054592*r^10*s^13-2702944536297472*r^9*s^13-11946929666457600*r^8*s^13-7940690405883904*r^7*s^13-3273213010903040*r^6*s^13-5219550910283776*r^5*s^13+2563788644679680*r^4*s^13-600363637145600*r^3*s^13+28773826560000*r^2*s^13+1595211776000*r^11*s^12-743664222470144*r^10*s^12-15046015859949568*r^9*s^12-14444484004937728*r^8*s^12-14499715991994368*r^7*s^12-11828225257242624*r^6*s^12+6779184655237120*r^5*s^12-2398211191603200*r^4*s^12+136502444032000*r^3*s^12-42631168000*r^12*s^11-33878135275520*r^11*s^11-10220278103932928*r^10*s^11-25501979182104576*r^9*s^11-30931122565939200*r^8*s^11-21782475365679104*r^7*s^11+9941924428644352*r^6*s^11-6490428846374912*r^5*s^11+373930911334400*r^4*s^11+9842589696000*r^12*s^10-3365121559625728*r^11*s^10-30565203375554560*r^10*s^10-45898692252663808*r^9*s^10-38752061037215744*r^8*s^10+3782908758196224*r^7*s^10-11949670823624704*r^6*s^10+186985823600640*r^5*s^10-511574016000*r^13*s^9-308958519623680*r^12*s^9-21798634061299712*r^11*s^9-52228643072507904*r^10*s^9-64631919709519872*r^9*s^9-12978384388751360*r^8*s^9-18572424468496384*r^7*s^9-2364317727981568*r^6*s^9+32636141568000*r^13*s^8-7896440420433920*r^12*s^8-46251243904958464*r^11*s^8-85434245899616256*r^10*s^8-32537782813458432*r^9*s^8-31501226084401152*r^8*s^8-9347663885500416*r^7*s^8-2046296064000*r^14*s^7-925353128230912*r^13*s^7-28956044570918912*r^12*s^7-80860555987910656*r^11*s^7-48684950454534144*r^10*s^7-52125144541298688*r^9*s^7-19989120902234112*r^8*s^7+64590184448000*r^14*s^6-10323853087604736*r^13*s^6-54361214586716160*r^12*s^6-55480314637582336*r^11*s^6-67934468819648512*r^10*s^6-29455641269501952*r^9*s^6-2728394752000*r^15*s^5-1340247916937216*r^14*s^5-25787051945230336*r^13*s^5-45456196932468736*r^12*s^5-64442417121591296*r^11*s^5-30638797427310592*r^10*s^5+63677084467200*r^15*s^4-7566805602140160*r^14*s^4-25210493102718976*r^13*s^4-42507335553253376*r^12*s^4-20991253998993408*r^11*s^4-939995066007552*r^15*s^3-8979986677497856*r^14*s^3-17149491148750848*r^13*s^3-8145856448430080*r^12*s^3-1596238285766656*r^15*s^2-2954651079016448*r^14*s^2-1224288212353024*r^13*s^2+81800604942336*r^15*s+37052951298048*r^14*s-14915884548096*r^15)/54177822532826863711027200000 * z
+(s^2+2*s+4*r)^4*(s^3+2*s^2+12*r*s+8*r^2)^3*(10090298369529*s^58+267662569771296*s^57+2546167651543656*r*s^56+2756147918043240*s^56+1507759258793760*r^2*s^55+53174565909860976*r*s^55+22381454807858944*s^55+305948438464059216*r^2*s^54+427280300301401568*r*s^54-144965321089346896*s^54+312223839924592512*r^3*s^53+4403841330685102656*r^2*s^53+253883330308421440*r*s^53-3182466372189078528*s^53+82388729932790400*r^4*s^52+20896457798766316032*r^3*s^52+15526461354051690560*r^2*s^52-64951947813009779968*r*s^52-13418999001258008320*s^52+27637683817469827584*r^4*s^51+161375571442997814784*r^3*s^51-420722254969347520512*r^2*s^51-446554083115037691392*r*s^51+37770202155739488256*s^51+13319507910467856384*r^5*s^50+794345878672594300416*r^4*s^50-1322312043081465044992*r^3*s^50-6128672211518481809920*r^2*s^50-22463990390458158080*r*s^50+618637420618278048000*s^50+2105036967005407232*r^6*s^49+1262085198805838848000*r^5*s^49-852851782337899036672*r^4*s^49-39301649889612585086976*r^3*s^49-11958910938786869270528*r^2*s^49+15114130977925279856640*r*s^49-573880480749850501120*s^49+836982177534049677312*r^6*s^48+11366878483527175282688*r^5*s^48-144719822741468088913920*r^4*s^48-194549815617436066758656*r^3*s^48+137677115664620186892288*r^2*s^48+15633068806423813355520*r*s^48-8916247481580213463040*s^48+246104610495051014144*r^7*s^47+26355993512189351772160*r^6*s^47-332939909957854802493440*r^5*s^47-1365790524607651987996672*r^4*s^47+594329189460686794997760*r^3*s^47+587732946649787634032640*r^2*s^47-201182800923616984576000*r*s^47+16244621345434038239232*s^47+27638748048299520000*r^8*s^46+22655702642512159473664*r^7*s^46-360662893124170091806720*r^6*s^46-5400424032595341852442624*r^5*s^46-366710000010669681328128*r^4*s^46+6285459220996857348358144*r^3*s^46-1782962918766429528264704*r^2*s^46-104572210302173967835136*r*s^46+50464611189730864640000*s^46+9411327464082914279424*r^8*s^45-139123289449571610132480*r^7*s^45-13859107505318036678836224*r^6*s^45-17871711377280935098908672*r^5*s^45+36189670332946237615767552*r^4*s^45-1937563127000154092699648*r^3*s^45-5821431799905000364720128*r^2*s^45+1881059699853969082400768*r*s^45-165901287728094473879552*s^45+2067109640122095140864*r^9*s^44+20276929301085614768128*r^8*s^44-22254743091053852801236992*r^7*s^44-94437905201763618355740672*r^6*s^44+117536980118017666405761024*r^5*s^44+74955076153534324528611328*r^4*s^44-69863366660193455615639552*r^3*s^44+18557084688962216604123136*r^2*s^44-1306222128003935394201600*r*s^44-24984105053053829382144*s^44+217216628185603768320*r^10*s^43+36388640345503169839104*r^9*s^43-23343305794422434833104896*r^8*s^43-279647903680290182679232512*r^7*s^43+127966267227153422882177024*r^6*s^43+650615468819178099824656384*r^5*s^43-390053382548890184337981440*r^4*s^43+47242278606404255966429184*r^3*s^43+26395507343730890109878272*r^2*s^43-8798279272473527212834816*r*s^43+685512304399619509452800*s^43+22340328819767091462144*r^10*s^42-17083236109403538804572160*r^9*s^42-521089992900159354687193088*r^8*s^42-514976519699753495733731328*r^7*s^42+2873823899280341220517478400*r^6*s^42-782161531862647885750337536*r^5*s^42-510341445449099168229752832*r^4*s^42+481134421672215544502157312*r^3*s^42-134103782050557627942567936*r^2*s^42+17609295143079724298272768*r*s^42-811611753214255937945600*s^42+8690346603348245872640*r^11*s^41-8513123143959222217342976*r^10*s^41-647804056926417618227429376*r^9*s^41-2769087875815116467943243776*r^8*s^41+7336644965164887908865277952*r^7*s^41+2870684435366680680931524608*r^6*s^41-5674968446040859972595613696*r^5*s^41+3168471547866462242725691392*r^4*s^41-754130328173766582583951360*r^3*s^41+39923495488066601605922816*r^2*s^41+7482090450268780965658624*r*s^41-771936962433466666844160*s^41+1243315629180545138688*r^12*s^40-2461471257135670258302976*r^11*s^40-556456331700442122999300096*r^10*s^40-6509041091104297375801802752*r^9*s^40+9526549301329328843376295936*r^8*s^40+27042398268972747179228659712*r^7*s^40-24531569558733513628974055424*r^6*s^40+9825602531763689625734873088*r^5*s^40+473603859230477949268393984*r^4*s^40-1328892851255836540307243008*r^3*s^40+463644203158679376064675840*r^2*s^40-61351500615994031989063680*r*s^40+2744856361998601669836800*s^40-261831346638500394958848*r^12*s^39-324753587086938199717576704*r^11*s^39-9467029005573668586850877440*r^10*s^39-2840624650255302859670159360*r^9*s^39+97968015615934562738395676672*r^8*s^39-47274503468660764179416743936*r^7*s^39-4187479038626091499427725312*r^6*s^39+26509655126952349002729783296*r^5*s^39-15833091726380934122795171840*r^4*s^39+4524937625324742785896546304*r^3*s^39-762104764019912603785494528*r^2*s^39+65582161511257179826421760*r*s^39-2000176833521311023104000*s^39+27448327510213233999872*r^13*s^38-119983192772595682810789888*r^12*s^38-9254778766637713924623958016*r^11*s^38-36887276294844903264764297216*r^10*s^38+207998880732372492726747267072*r^9*s^38+46505166474822323833335185408*r^8*s^38-153267452940195032243579650048*r^7*s^38+161002985322585104819322617856*r^6*s^38-73931678879979469279850397696*r^5*s^38+19840560064708817669691801600*r^4*s^38-1753575886118903427480158208*r^3*s^38-107605026047713612340920320*r^2*s^38+30870649839426542501888000*r*s^38-1671320472119855677440000*s^38+5355423645423126970368*r^14*s^37-24441536996061719899930624*r^13*s^37-6134270005044482253015482368*r^12*s^37-75893612083367503523854942208*r^11*s^37+255290530305983269149136125952*r^10*s^37+562026612578080253019223490560*r^9*s^37-598325469061008501119517720576*r^8*s^37+472215989775063694149263818752*r^7*s^37-140714125976544923863585128448*r^6*s^37+1286843509932836760739381248*r^5*s^37+19903035635157741165701234688*r^4*s^37-9201046623790045531499134976*r^3*s^37+1724786773957193849582387200*r^2*s^37-144503365305782004875264000*r*s^37+4426729820221603840000000*s^37-1812605794076110452948992*r^14*s^36-2666065148721872043432214528*r^13*s^36-89721622841627159619524624384*r^12*s^36+106191049857671440625012047872*r^11*s^36+1737154290771902526992183984128*r^10*s^36-969925811043953377957665308672*r^9*s^36+519854046881637114137081282560*r^8*s^36+305913197303013072823929274368*r^7*s^36-363840059534656427707672297472*r^6*s^36+213861640768700192275958857728*r^5*s^36-70748336507116394794929094656*r^4*s^36+16506494865082181941303705600*r^3*s^36-2235111298947147178180608000*r^2*s^36+146303027860112219832320000*r*s^36-3431970026748116992000000*s^36+119123186961401625182208*r^15*s^35-707663777112806298962886656*r^14*s^35-68908388661576022022086983680*r^13*s^35-208319549966043107581300310016*r^12*s^35+3102536549951776359270267748352*r^11*s^35+625225184062591397379291742208*r^10*s^35-1220868295798825245968116482048*r^9*s^35+2735618316001503350718289936384*r^8*s^35-1803386440147675639446092382208*r^7*s^35+902878503474674258396974153728*r^6*s^35-267866853337578187875560718336*r^5*s^35+48908354109502480105099755520*r^4*s^35-7189652626253409448204697600*r^3*s^35+723745574358386533728256000*r^2*s^35-32624322819982360576000000*r*s^35+338001158775767040000000*s^35+15095504923687322124288*r^16*s^34-98124375949232009321119744*r^15*s^34-34812158856955354221142605824*r^14*s^34-455872277882348341032592080896*r^13*s^34+3428675538346978630606967013376*r^12*s^34+7033637833918208290208566214656*r^11*s^34-5530760024339072717610882695168*r^10*s^34+8141784087487026189374104535040*r^9*s^34-4005693064813700326826268688384*r^8*s^34+1855935876169607138159733243904*r^7*s^34-302436207151976128722851856384*r^6*s^34-82307045537338030906652229632*r^5*s^34+65489353759261263169532723200*r^4*s^34-14387225500741899355422720000*r^3*s^34+1525300341549313902510080000*r^2*s^34-80744679248004907008000000*r*s^34+1656014459181465600000000*s^34-3634688609967934965547008*r^16*s^33-11206833343330048843785961472*r^15*s^33-455552630463069349526970040320*r^14*s^33+2037354524800152467160306810880*r^13*s^33+17995387477568189914398679105536*r^12*s^33-6314856985413201720635218198528*r^11*s^33+12376754802991456923003891220480*r^10*s^33-1283323757865832420686407139328*r^9*s^33+200085580941412626665499000832*r^8*s^33+1721900821030013563180289097728*r^7*s^33-1334079430528813757919718801408*r^6*s^33+648348197792568884794889338880*r^5*s^33-192979967730216010920021196800*r^4*s^33+31425341419370809797902336000*r^3*s^33-2691264408263174651904000000*r^2*s^33+111431839106256076800000000*r*s^33-1674159150071808000000000*s^33+436979981915795465699328*r^17*s^32-2111792269205175190960472064*r^16*s^32-278023010884767529256248934400*r^15*s^32-92733984192547566249173843968*r^14*s^32+26910588366640169128445194797056*r^13*s^32+12264840242347351647455381815296*r^12*s^32+6064005912832781008792509743104*r^11*s^32+19379838887311579850766821621760*r^10*s^32-9081365923139976174266017120256*r^9*s^32+9914801047668619331374891925504*r^8*s^32-5748554870188598991453692100608*r^7*s^32+2917423076086775233937087135744*r^6*s^32-1063829654465025628574004019200*r^5*s^32+252118282897355833285279744000*r^4*s^32-33810839794451502134722560000*r^3*s^32+2382747999464293662720000000*r^2*s^32-78300424386537062400000000*r*s^32+869913168445440000000000*s^32+21705962528943217049600*r^18*s^31-182117304441668982397730816*r^17*s^31-107758203022538341241013141504*r^16*s^31-1334332557828766252773060640768*r^15*s^31+25977740367910541930901138309120*r^14*s^31+60545626910276077642198571548672*r^13*s^31-5839497326703367441299082838016*r^12*s^31+65796791753708922887201477361664*r^11*s^31-20984389158963312831048072560640*r^10*s^31+27090645140288139074550485745664*r^9*s^31-14531446571928927736122058997760*r^8*s^31+8725939638981122240558995079168*r^7*s^31-3890764822367155183817649553408*r^6*s^31+1196750126539540352104052817920*r^5*s^31-231351824793218218410901504000*r^4*s^31+25445445999716477173760000000*r^3*s^31-1440083681231870361600000000*r^2*s^31+35734424598872064000000000*r*s^31-260052929740800000000000*s^31+1069170498599622990102528*r^18*s^30-25539341207361961707536646144*r^17*s^30-1249672841578532926512494018560*r^16*s^30+15566474776494520533203728465920*r^15*s^30+118966681587421640716847597748224*r^14*s^30+22867845304517501975874410381312*r^13*s^30+120408977971826258593704560295936*r^12*s^30+1076568147279707691757430898688*r^11*s^30+50867773178619139046736780066816*r^10*s^30-23969680346514540815702911090688*r^9*s^30+20955811142967779995369902964736*r^8*s^30-11635435755661972134700043468800*r^7*s^30+4470023429659023432969523036160*r^6*s^30-1107925702402575003956124057600*r^5*s^30+172300521847023847289651200000*r^4*s^30-14995886606216289320960000000*r^3*s^30+635452879888554393600000000*r^2*s^30-10208831817646080000000000*r*s^30+34828517376000000000000*s^30+773918341462450031820800*r^19*s^29-3204145474830726308911120384*r^18*s^29-628515092908585614309091966976*r^17*s^29+4205934996686478731675376287744*r^16*s^29+144987442244893811539217924227072*r^15*s^29+152739405574165281210610816647168*r^14*s^29+160660783394919089081984982450176*r^13*s^29+124813391494250470659778852945920*r^12*s^29+87290092931070830914436977393664*r^11*s^29-21931491942298781666243921313792*r^10*s^29+47479747162582843403099135016960*r^9*s^29-31930532736642156160995209248768*r^8*s^29+15127786002702912717229765165056*r^7*s^29-4609790315153892323742365777920*r^6*s^29+920343901429056454057263104000*r^5*s^29-110502566522686149754880000000*r^4*s^29+6962945670044555673600000000*r^3*s^29-183173216106184704000000000*r^2*s^29+1328127462604800000000000*r*s^29+5307875188455505920000*r^20*s^28-107959192317254713686884352*r^19*s^28-188195099210636513826129838080*r^18*s^28-1424680634348657341667104260096*r^17*s^28+117871605117323289883002135379968*r^16*s^28+363559084019200211633515064721408*r^15*s^28+240482344244819649692281742557184*r^14*s^28+398139101782469344872066824798208*r^13*s^28+190025843456061143108749415677952*r^12*s^28+26844976077132772619994160693248*r^11*s^28+104300948426839109735879102431232*r^10*s^28-77295041417185462700754631393280*r^9*s^28+45586364333097876268409312772096*r^8*s^28-17160201049546171658283840962560*r^7*s^28+4358072228743549105861558272000*r^6*s^28-671677042630470992773775360000*r^5*s^28+56567252575088824811520000000*r^4*s^28-2086293182855145062400000000*r^3*s^28+23401255026032640000000000*r^2*s^28+11307156644705240455577600*r^20*s^27-31119888910225736019923173376*r^19*s^27-1898350052595671375692194381824*r^18*s^27+62812116584511084414763335155712*r^17*s^27+519948188498259784994649307873280*r^16*s^27+502802965586273668899352078188544*r^15*s^27+798593123268566581305190173900800*r^14*s^27+496871722401819544917199705604096*r^13*s^27+229684482766563971363936158089216*r^12*s^27+205704343884940807887414190145536*r^11*s^27-141503072751936068507999039127552*r^10*s^27+113028448446640335428679268040704*r^9*s^27-53633291403943603511890949439488*r^8*s^27+17689562374304449578398436556800*r^7*s^27-3464618897642112256663617536000*r^6*s^27+369268182135660997509120000000*r^5*s^27-17285082949662592204800000000*r^4*s^27+255720940212584448000000000*r^3*s^27+307251359839682560000000*r^21*s^26-1919485477881785409519747072*r^20*s^26-836721893930553034111985909760*r^19*s^26+19058524266227694836233118154752*r^18*s^26+498123181688679223603281338040320*r^17*s^26+984276481247277780992444109684736*r^16*s^26+1294823829206714965271489867153408*r^15*s^26+1211225177400915604451938441101312*r^14*s^26+804261675031734741943003495006208*r^13*s^26+385250817744419341826553183993856*r^12*s^26-141440115309967611245837038911488*r^11*s^26+219677195337744053305528616484864*r^10*s^26-135354276583810901027609334775808*r^9*s^26+59365691276759167772012209766400*r^8*s^26-14631602663986050722695217152000*r^7*s^26+1933894253527588181775482880000*r^6*s^26-108327217226540591874048000000*r^5*s^26+1895731477343738265600000000*r^4*s^26-12940455464612659200000*r^22*s^25+93954777292582680526848000*r^21*s^25-185769869126642333054931042304*r^20*s^25+782919592463885905207960272896*r^19*s^25+326597519719815687899270413811712*r^18*s^25+1427513510356583386970342020874240*r^17*s^25+1952071837490367466079453590847488*r^16*s^25+2477348563536227293073822588076032*r^15*s^25+2015166623051069282943552884572160*r^14*s^25+867652635498744100037392414539776*r^13*s^25+115493914838520765970853700567040*r^12*s^25+340155589144750376723287365386240*r^11*s^25-272012922549985675965978170621952*r^10*s^25+164602911732436691512308352942080*r^9*s^25-49910832746141740321863001702400*r^8*s^25+7979821015867042714032799744000*r^7*s^25-504385678616284620652544000000*r^6*s^25+9226550048422059048960000000*r^5*s^25+6990118180790206464000000*r^22*s^24-16548624944604569960160690176*r^21*s^24-1829500873477533811559265992704*r^20*s^24+141586116645666457231941963874304*r^19*s^24+1474455468608383517701393468096512*r^18*s^24+2791876568978289492685167599288320*r^17*s^24+4204178118129371187021579399725056*r^16*s^24+4076263110420024408190421364113408*r^15*s^24+2293145817262898106791748368859136*r^14*s^24+879339269356435856933136906584064*r^13*s^24+501848226912915041368917655158784*r^12*s^24-426064573971874751135668829683712*r^11*s^24+380342657292161614306555279179776*r^10*s^24-137096232369951117259144639283200*r^9*s^24+25725863762210789919566069760000*r^8*s^24-1637936640944859463423098880000*r^7*s^24+21094446226639859744768000000*r^6*s^24-393384403627566694400000*r^23*s^23+498957548589078168993792000*r^22*s^23-692030082564576291384201314304*r^21*s^23+35186178283698170673252509155328*r^20*s^23+1076391387491939851670098859261952*r^19*s^23+3481797649164367126538827780325376*r^18*s^23+6029064678119729562125689904168960*r^17*s^23+7100757011496176942667147199381504*r^16*s^23+5503622973865355017118207558287360*r^15*s^23+2499956340227642295466841379700736*r^14*s^23+1009869015247018047710567830913024*r^13*s^23-486367514457647702242503858061312*r^12*s^23+747228256095852047225952481050624*r^11*s^23-299827398891234724801847314350080*r^10*s^23+63631982796565287452480949452800*r^9*s^23-2871714007364160582934593536000*r^8*s^23-79131733908803672866816000000*r^7*s^23+2679433601220608000000*r^24*s^22+86631654912168034304000000*r^23*s^22-88080455129442819202357395456*r^22*s^22+1870297488299289373475862478848*r^21*s^22+541519851606155183482595725803520*r^20*s^22+3464437893714066273901795245817856*r^19*s^22+7442977370374407003130382757396480*r^18*s^22+10875978682372920478061664111951872*r^17*s^22+10793394330544984781485966826143744*r^16*s^22+5752165711119978126050926482423808*r^15*s^22+2636429781085154632626737258692608*r^14*s^22-279151911715838044416338772885504*r^13*s^22+1330535856953154557887148451692544*r^12*s^22-514305750872971866072678517440512*r^11*s^22+115399101708062160000283102412800*r^10*s^22+3903258817894571554390409216000*r^9*s^22-1071149999965119441000202240000*r^8*s^22-5171667125526960537600000*r^24*s^21+1652007275956126683548876800*r^23*s^21-1442302793990507613085014949888*r^22*s^21+174356441215254254964434846875648*r^21*s^21+2596937562203826850300603307917312*r^20*s^21+7899801853905741196667155304677376*r^19*s^21+14476681583501436457811354843086848*r^18*s^21+17445209035162347767591828784676864*r^17*s^21+11856808444712422532435702884335616*r^16*s^21+6460091168842617537867293774577664*r^15*s^21+499856441459883190323206302990336*r^14*s^21+2401767365041921949720409507102720*r^13*s^21-686834945103273720793623464771584*r^12*s^21+138936889093935987830705182736384*r^11*s^21+50884528710955513480835487498240*r^10*s^21-6005087590759912051096682496000*r^9*s^21+64306406429294592000000*r^25*s^20+668422549894941428940800000*r^24*s^20-312886179494490746478087110656*r^23*s^20+28563380926896269731843144679424*r^22*s^20+1399696016762403219051450747322368*r^21*s^20+7014467143741000230471196190179328*r^20*s^20+16421456733073047429978149464571904*r^19*s^20+23992379240284889898647399008567296*r^18*s^20+21333719298638651539365773675855872*r^17*s^20+13385404395575473864848422570295296*r^16*s^20+2625065187353039582735406427275264*r^15*s^20+4643152514362761886731220606255104*r^14*s^20-703540848358181945435830225993728*r^13*s^20+85533794384459108213905644584960*r^12*s^20+216791682943838827162757517803520*r^11*s^20-22701264042641827433062544179200*r^10*s^20-38711150471237389516800000*r^25*s^19+2032754650760440801814118400*r^24*s^19-405628608776855145382728957952*r^23*s^19+507307409102006131707569510547456*r^22*s^19+4984597708914667097663766995664896*r^21*s^19+15648389357135118604585582823735296*r^20*s^19+28572155472579417120063738475446272*r^19*s^19+32488194117781285312884493764263936*r^18*s^19+23662035075407932322715202297528320*r^17*s^19+7592552806468603331254964430307328*r^16*s^19+8971136005359271665506378491887616*r^15*s^19-412035183225542643805333246443520*r^14*s^19+32556481040019587883253958180864*r^13*s^19+629530361432946394423924277379072*r^12*s^19-63163576635067591615408074915840*r^11*s^19+643064064292945920000000*r^26*s^18+3424650310779261010575360000*r^25*s^18-758558118502715642660515741696*r^24*s^18+107114990920827325674852423041024*r^23*s^18+2684380523712611113293734033227776*r^22*s^18+12375026520743206647538319951396864*r^21*s^18+29304231969204429731618925492305920*r^20*s^18+41611368388158279187822625995882496*r^19*s^18+36324427608142407892869176417583104*r^18*s^18+16811659115598658159647732959019008*r^17*s^18+15973327242538071609513158142590976*r^16*s^18+668592628077883336013825288699904*r^15*s^18+339454750644755555356732219719680*r^14*s^18+1423085221277117792770233951322112*r^13*s^18-130876314912347753497230437253120*r^12*s^18-182311001498167803904000000*r^26*s^17-11003413748970100706456371200*r^25*s^17+7444253288143754618095144009728*r^24*s^17+1019341566053518883774889910599680*r^23*s^17+7967238700315765979114186205036544*r^22*s^17+25391666532130851209783827626983424*r^21*s^17+45124756503065252076225757725065216*r^20*s^17+48502758293594512315120070969786368*r^19*s^17+29786685385199304228782147922558976*r^18*s^17+25554191612305198756127411108052992*r^17*s^17+3590928065665979599629503181094912*r^16*s^17+1630136481844909241971046111772672*r^15*s^17+2673659024557755948564819117867008*r^14*s^17-191618036379927286485776844455936*r^13*s^17+3429675009562378240000000*r^27*s^16+11977507173298799116288000000*r^26*s^16-1220057560142673240142387347456*r^25*s^16+241545908911381010350207355846656*r^24*s^16+4028516166793836195630338906521600*r^23*s^16+18191125052221415657979054292729856*r^22*s^16+41622178521793952022637034992566272*r^21*s^16+55775368466822729555422306721857536*r^20*s^16+43201688879882535776602236590751744*r^19*s^16+36828619769567979179960994510143488*r^18*s^16+9442684164374421601739310450606080*r^17*s^16+4519211184441683391995434024042496*r^16*s^16+4388452533247835508291720244625408*r^15*s^16-148110964620186425622970851393536*r^14*s^16-560259090906962775244800000*r^27*s^15-73795615755181057122500608000*r^26*s^15+25627611283077909030059338891264*r^25*s^15+1502358405444598507120778318708736*r^24*s^15+10557906395807590675579447908761600*r^23*s^15+32455249312455857562822909695623168*r^22*s^15+54613366357109274995209732519624704*r^21*s^15+52299417664285124877007315795968000*r^20*s^15+47666913941237522912063092462452736*r^19*s^15+18085177894840337810004504989401088*r^18*s^15+9211528651394018712232304675127296*r^17*s^15+6558016624125472574645781726756864*r^16*s^15+134376232230167390326196786954240*r^15*s^15+10289025028687134720000000*r^28*s^14+28620213238470126075904000000*r^27*s^14-1113398955449069536984917082112*r^26*s^14+370217704123052782016392991866880*r^25*s^14+4838129760909959394280798397923328*r^24*s^14+21021188207148134795037792117194752*r^23*s^14+45156891032522947238799370962862080*r^22*s^14+53485678868780589853609030422888448*r^21*s^14+54527271412420926673342333118840832*r^20*s^14+27385278206342587266656875782864896*r^19*s^14+15163176642168988262687904442089472*r^18*s^14+9127444046499868637109016724504576*r^17*s^14+726634498324342556997357924253696*r^16*s^14-1112410745909542492569600000*r^28*s^13-221214386060913569171505152000*r^27*s^13+46812376510276319711396272013312*r^26*s^13+1672425398853322290285609054371840*r^25*s^13+11029287262145032928973001441935360*r^24*s^13+31296804325512543937847326505172992*r^23*s^13+46291985858707164868068389788057600*r^22*s^13+54047757259033285779062104690524160*r^21*s^13+33965078967732102260956078175944704*r^20*s^13+20957375286739621429776926094917632*r^19*s^13+11754090274941611056681773390888960*r^18*s^13+1522576909923401981464408502566912*r^17*s^13+16462440045899415552000000*r^29*s^12+45450576030205992763392000000*r^28*s^12-36960605031073376953142607872*r^27*s^12+399246216926594307527122161238016*r^26*s^12+4542732182046602275602240429359104*r^25*s^12+17974178416425691685094889757868032*r^24*s^12+33668311169550045801056794862157824*r^23*s^12+45668687953547086471890372395008000*r^22*s^12+35109797635797412442240827963473920*r^21*s^12+24586256664581421378513558136946688*r^20*s^12+13597024441838946330883246868398080*r^19*s^12+2238311981833022323310582025945088*r^18*s^12-1319929961174989694566400000*r^29*s^11-391104747466176272643024486400*r^28*s^11+53918413684207453808894047944704*r^27*s^11+1404717412683519395526367789449216*r^26*s^11+8386296848426656429807103423545344*r^25*s^11+20312749897260983574673050474381312*r^24*s^11+32490143967436249888294360812879872*r^23*s^11+30416204335143803956792407267213312*r^22*s^11+24340561894866376518935856130555904*r^21*s^11+13644357641104884364350136847958016*r^20*s^11+2561854175622749247495201628356608*r^19*s^11+10974960030599610368000000*r^30*s^10+44307968735436447363891200000*r^29*s^10+1358422279830692481303343792128*r^28*s^10+303093097876391930694921021816832*r^27*s^10+3075622895634770378671911409287168*r^26*s^10+10000638102583693676069021965877248*r^25*s^10+19234665423547626864403253148254208*r^24*s^10+21971934106318041973139816314830848*r^23*s^10+20034709415280767587569697921433600*r^22*s^10+11526588421117777965386456545361920*r^21*s^10+2345625196771353071888212460306432*r^20*s^10-720327260755792704307200000*r^30*s^9-405486885331294454923080499200*r^29*s^9+39535684368490869395727461646336*r^28*s^9+838366193144483289049196153274368*r^27*s^9+3944909986024969350756315254751232*r^26*s^9+9320406287525870278382609468751872*r^25*s^9+13037620397005338066427604203732992*r^24*s^9+13447975810266370612354721662369792*r^23*s^9+7975771926906784398678649810714624*r^22*s^9+1704156346330126815526464551649280*r^21*s^9+20704662149226509862174720000*r^30*s^8+1781527719659848536980663042048*r^29*s^8+155005409686666590273609593257984*r^28*s^8+1216965286656096051723047123550208*r^27*s^8+3591866935940788806695857392975872*r^26*s^8+6210774389397543830231841868087296*r^25*s^8+7182041071389261607611783937261568*r^24*s^8+4365980573762886824214889691611136*r^23*s^8+948185669643146004812656751411200*r^22*s^8-202016853825585806402020966400*r^30*s^7+17155738034421386816768998113280*r^29*s^7+277569494751393891948401176608768*r^28*s^7+1052901431115232684921250924986368*r^27*s^7+2305318611142921867997289480454144*r^26*s^7+2933621489677300683147170998648832*r^25*s^7+1787874577735833673605479917420544*r^24*s^7+378255935172359025201536925958144*r^23*s^7+1010014438231171891114989846528*r^30*s^6+40054970882031314256566887120896*r^29*s^6+223647773663450017357152361906176*r^28*s^6+634704765904903882047846344556544*r^27*s^6+847810729185617751707050452189184*r^26*s^6+495043021300230643967518375411712*r^25*s^6+96070038331570853099394452946944*r^24*s^6+2369931516779985110387059064832*r^30*s^5+33422329453536474438966678913024*r^29*s^5+114461092826460081767771059257344*r^28*s^5+144561780403052691047188034224128*r^27*s^5+74216254835482805555517775151104*r^26*s^5+12048887472366272230922374873088*r^25*s^5+3077881413336535438130432442368*r^30*s^4+8490537267603022701722838499328*r^29*s^4+6912738824106368120023368597504*r^28*s^4+2385704847748285402978451456000*r^27*s^4+637784866912113884486218809344*r^26*s^4-610075887411146923602415190016*r^30*s^3-884493677533328648142581661696*r^29*s^3+204732567266673886359176871936*r^28*s^3+438399658689416250163105628160*r^27*s^3+137196503607360522948949573632*r^30*s^2+259977481761064051680309411840*r^29*s^2+120782157132936782350380957696*r^28*s^2-2440256758568589662997184512*r^30*s-1105355087455815578173833216*r^29*s+222483611852129014137225216*r^30)/55478090273614708440091852800000
) + 
(s-2)^2*s*(s^2+4*r)^2*(s^2+2*s+4*r)^5*(s^3+2*s^2+12*r*s+8*r^2)^3*(343*s^13+5772*s^12+32664*r*s^11+36228*s^11+22248*r^2*s^10+280944*r*s^10-79712*s^10+966288*r^2*s^9-216000*r*s^9+113040*s^9+1065312*r^3*s^8+40896*r^2*s^8+829056*r*s^8-187200*s^8+403776*r^4*s^7+2323072*r^3*s^7+5219712*r^2*s^7-2263680*r*s^7+216000*s^7+3339648*r^4*s^6+14251008*r^3*s^6-11861376*r^2*s^6+2707200*r*s^6+1446912*r^5*s^5+21805056*r^4*s^5-24193536*r^3*s^5+13328640*r^2*s^5-115200*r^6*s^4+16372224*r^5*s^4-17533440*r^4*s^4+30956032*r^3*s^4+4866048*r^6*s^3+8865792*r^5*s^3+38532096*r^4*s^3-460800*r^7*s^2+19077120*r^6*s^2+25528320*r^5*s^2+8331264*r^7*s+7004160*r^6*s-663552*r^7)*(3773*s^17-14063*r*s^16-119986*s^16-296374*r*s^15-1303052*s^15-1077092*r^2*s^14-13285932*r*s^14-4711176*s^14-540112*r^3*s^13-34544560*r^2*s^13-45209144*r*s^13+6057200*s^13-47031904*r^3*s^12-254644656*r^2*s^12-30564816*r*s^12+7031200*s^12-23878976*r^4*s^11-616813440*r^3*s^11-366777984*r^2*s^11+177554400*r*s^11-23528000*s^11-2713344*r^5*s^10-769061376*r^4*s^10-1738445056*r^3*s^10+720701504*r^2*s^10-311630400*r*s^10+15120000*s^10-444114688*r^5*s^9-3961514240*r^4*s^9+1125051136*r^3*s^9-1390406400*r^2*s^9+180208000*r*s^9-97953280*r^6*s^8-4848064256*r^5*s^8-856807936*r^4*s^8-3879097856*r^3*s^8+861459200*r^2*s^8-2739200*r^7*s^7-3096542208*r^6*s^7-5665637888*r^5*s^7-7890601984*r^4*s^7+2534604800*r^3*s^7-971837440*r^7*s^6-8619179008*r^6*s^6-12419957760*r^5*s^6+4757817344*r^4*s^6-113254400*r^8*s^5-6370910208*r^7*s^5-14431092736*r^6*s^5+5423638528*r^5*s^5+3584000*r^9*s^4-2532597760*r^8*s^4-11618893824*r^7*s^4+3547672576*r^6*s^4-445849600*r^9*s^3-6515654656*r^8*s^3+1898659840*r^7*s^3+14336000*r^10*s^2-2782904320*r^9*s^2+2069659648*r^8*s^2-699596800*r^10*s+1771470848*r^9*s+549126144*r^10)*(3176523*s^29+42131376*s^28+400779036*r*s^27+170288796*s^27+237328560*r^2*s^26+2999466728*r*s^26+161646784*s^26+19537879904*r^2*s^25+3959268128*r*s^25-18380011664*s^25+19610424704*r^3*s^24+44091190144*r^2*s^24-177880262208*r*s^24+7961629696*s^24+4983908928*r^4*s^23+366695611648*r^3*s^23-635899187456*r^2*s^23-376846891200*r*s^23+128114530496*s^23+488768519936*r^4*s^22-1365205477888*r^3*s^22-4896258198272*r^2*s^22+1463167460224*r*s^22-202086492160*s^22+216637974272*r^5*s^21+1293237170688*r^4*s^21-20298596459520*r^3*s^21+5492357179904*r^2*s^21+940948589568*r*s^21-260774395648*s^21+33465714688*r^6*s^20+4059704301056*r^5*s^20-50791896292352*r^4*s^20-22182282141696*r^3*s^20+15556815097856*r^2*s^20-8633006217216*r*s^20+765452431360*s^20+2766090191872*r^6*s^19-55001367757824*r^5*s^19-172761282864128*r^4*s^19+101598624358400*r^3*s^19-35179539521536*r^2*s^19+6411730961408*r*s^19-342138137600*s^19+854052536320*r^7*s^18-25361169145856*r^6*s^18-533381541447680*r^5*s^18+162469552873472*r^4*s^18-70476741951488*r^3*s^18-53111347195904*r^2*s^18+10532071987200*r*s^18-639690752000*s^18+99846377472*r^8*s^17-2098166222848*r^7*s^17-806769866444800*r^6*s^17-343552517087232*r^5*s^17+174737315053568*r^4*s^17-412879213068288*r^3*s^17+174428020449280*r^2*s^17-24666965401600*r*s^17+1030095360000*s^17+4302579040256*r^8*s^16-682207686615040*r^7*s^16-2223289192415232*r^6*s^16+818954362339328*r^5*s^16-1586260516241408*r^4*s^16+668850972098560*r^3*s^16-215774279270400*r^2*s^16+23581710336000*r*s^16-696729600000*s^16+1741988642816*r^9*s^15-324336706617344*r^8*s^15-4399922944278528*r^7*s^15+479217663377408*r^6*s^15-3612922402996224*r^5*s^15+1337238976839680*r^4*s^15-721567299338240*r^3*s^15+177509877350400*r^2*s^15-14067025920000*r*s^15+186624000000*s^15+103460044800*r^10*s^14-59589511249920*r^9*s^14-4605413584601088*r^8*s^14-4240211803373568*r^7*s^14-5758506388946944*r^6*s^14+914829020954624*r^5*s^14-1938926574305280*r^4*s^14+715797898854400*r^3*s^14-115121135616000*r^2*s^14+3558297600000*r*s^14+6069523054592*r^10*s^13-2702944536297472*r^9*s^13-11946929666457600*r^8*s^13-7940690405883904*r^7*s^13-3273213010903040*r^6*s^13-5219550910283776*r^5*s^13+2563788644679680*r^4*s^13-600363637145600*r^3*s^13+28773826560000*r^2*s^13+1595211776000*r^11*s^12-743664222470144*r^10*s^12-15046015859949568*r^9*s^12-14444484004937728*r^8*s^12-14499715991994368*r^7*s^12-11828225257242624*r^6*s^12+6779184655237120*r^5*s^12-2398211191603200*r^4*s^12+136502444032000*r^3*s^12-42631168000*r^12*s^11-33878135275520*r^11*s^11-10220278103932928*r^10*s^11-25501979182104576*r^9*s^11-30931122565939200*r^8*s^11-21782475365679104*r^7*s^11+9941924428644352*r^6*s^11-6490428846374912*r^5*s^11+373930911334400*r^4*s^11+9842589696000*r^12*s^10-3365121559625728*r^11*s^10-30565203375554560*r^10*s^10-45898692252663808*r^9*s^10-38752061037215744*r^8*s^10+3782908758196224*r^7*s^10-11949670823624704*r^6*s^10+186985823600640*r^5*s^10-511574016000*r^13*s^9-308958519623680*r^12*s^9-21798634061299712*r^11*s^9-52228643072507904*r^10*s^9-64631919709519872*r^9*s^9-12978384388751360*r^8*s^9-18572424468496384*r^7*s^9-2364317727981568*r^6*s^9+32636141568000*r^13*s^8-7896440420433920*r^12*s^8-46251243904958464*r^11*s^8-85434245899616256*r^10*s^8-32537782813458432*r^9*s^8-31501226084401152*r^8*s^8-9347663885500416*r^7*s^8-2046296064000*r^14*s^7-925353128230912*r^13*s^7-28956044570918912*r^12*s^7-80860555987910656*r^11*s^7-48684950454534144*r^10*s^7-52125144541298688*r^9*s^7-19989120902234112*r^8*s^7+64590184448000*r^14*s^6-10323853087604736*r^13*s^6-54361214586716160*r^12*s^6-55480314637582336*r^11*s^6-67934468819648512*r^10*s^6-29455641269501952*r^9*s^6-2728394752000*r^15*s^5-1340247916937216*r^14*s^5-25787051945230336*r^13*s^5-45456196932468736*r^12*s^5-64442417121591296*r^11*s^5-30638797427310592*r^10*s^5+63677084467200*r^15*s^4-7566805602140160*r^14*s^4-25210493102718976*r^13*s^4-42507335553253376*r^12*s^4-20991253998993408*r^11*s^4-939995066007552*r^15*s^3-8979986677497856*r^14*s^3-17149491148750848*r^13*s^3-8145856448430080*r^12*s^3-1596238285766656*r^15*s^2-2954651079016448*r^14*s^2-1224288212353024*r^13*s^2+81800604942336*r^15*s+37052951298048*r^14*s-14915884548096*r^15)/1038549849922067341998519484416000000 * z
-(s^2+2*s+4*r)^5*(s^3+2*s^2+12*r*s+8*r^2)^3*(343*s^13+5772*s^12+32664*r*s^11+36228*s^11+22248*r^2*s^10+280944*r*s^10-79712*s^10+966288*r^2*s^9-216000*r*s^9+113040*s^9+1065312*r^3*s^8+40896*r^2*s^8+829056*r*s^8-187200*s^8+403776*r^4*s^7+2323072*r^3*s^7+5219712*r^2*s^7-2263680*r*s^7+216000*s^7+3339648*r^4*s^6+14251008*r^3*s^6-11861376*r^2*s^6+2707200*r*s^6+1446912*r^5*s^5+21805056*r^4*s^5-24193536*r^3*s^5+13328640*r^2*s^5-115200*r^6*s^4+16372224*r^5*s^4-17533440*r^4*s^4+30956032*r^3*s^4+4866048*r^6*s^3+8865792*r^5*s^3+38532096*r^4*s^3-460800*r^7*s^2+19077120*r^6*s^2+25528320*r^5*s^2+8331264*r^7*s+7004160*r^6*s-663552*r^7)*(10090298369529*s^58+267662569771296*s^57+2546167651543656*r*s^56+2756147918043240*s^56+1507759258793760*r^2*s^55+53174565909860976*r*s^55+22381454807858944*s^55+305948438464059216*r^2*s^54+427280300301401568*r*s^54-144965321089346896*s^54+312223839924592512*r^3*s^53+4403841330685102656*r^2*s^53+253883330308421440*r*s^53-3182466372189078528*s^53+82388729932790400*r^4*s^52+20896457798766316032*r^3*s^52+15526461354051690560*r^2*s^52-64951947813009779968*r*s^52-13418999001258008320*s^52+27637683817469827584*r^4*s^51+161375571442997814784*r^3*s^51-420722254969347520512*r^2*s^51-446554083115037691392*r*s^51+37770202155739488256*s^51+13319507910467856384*r^5*s^50+794345878672594300416*r^4*s^50-1322312043081465044992*r^3*s^50-6128672211518481809920*r^2*s^50-22463990390458158080*r*s^50+618637420618278048000*s^50+2105036967005407232*r^6*s^49+1262085198805838848000*r^5*s^49-852851782337899036672*r^4*s^49-39301649889612585086976*r^3*s^49-11958910938786869270528*r^2*s^49+15114130977925279856640*r*s^49-573880480749850501120*s^49+836982177534049677312*r^6*s^48+11366878483527175282688*r^5*s^48-144719822741468088913920*r^4*s^48-194549815617436066758656*r^3*s^48+137677115664620186892288*r^2*s^48+15633068806423813355520*r*s^48-8916247481580213463040*s^48+246104610495051014144*r^7*s^47+26355993512189351772160*r^6*s^47-332939909957854802493440*r^5*s^47-1365790524607651987996672*r^4*s^47+594329189460686794997760*r^3*s^47+587732946649787634032640*r^2*s^47-201182800923616984576000*r*s^47+16244621345434038239232*s^47+27638748048299520000*r^8*s^46+22655702642512159473664*r^7*s^46-360662893124170091806720*r^6*s^46-5400424032595341852442624*r^5*s^46-366710000010669681328128*r^4*s^46+6285459220996857348358144*r^3*s^46-1782962918766429528264704*r^2*s^46-104572210302173967835136*r*s^46+50464611189730864640000*s^46+9411327464082914279424*r^8*s^45-139123289449571610132480*r^7*s^45-13859107505318036678836224*r^6*s^45-17871711377280935098908672*r^5*s^45+36189670332946237615767552*r^4*s^45-1937563127000154092699648*r^3*s^45-5821431799905000364720128*r^2*s^45+1881059699853969082400768*r*s^45-165901287728094473879552*s^45+2067109640122095140864*r^9*s^44+20276929301085614768128*r^8*s^44-22254743091053852801236992*r^7*s^44-94437905201763618355740672*r^6*s^44+117536980118017666405761024*r^5*s^44+74955076153534324528611328*r^4*s^44-69863366660193455615639552*r^3*s^44+18557084688962216604123136*r^2*s^44-1306222128003935394201600*r*s^44-24984105053053829382144*s^44+217216628185603768320*r^10*s^43+36388640345503169839104*r^9*s^43-23343305794422434833104896*r^8*s^43-279647903680290182679232512*r^7*s^43+127966267227153422882177024*r^6*s^43+650615468819178099824656384*r^5*s^43-390053382548890184337981440*r^4*s^43+47242278606404255966429184*r^3*s^43+26395507343730890109878272*r^2*s^43-8798279272473527212834816*r*s^43+685512304399619509452800*s^43+22340328819767091462144*r^10*s^42-17083236109403538804572160*r^9*s^42-521089992900159354687193088*r^8*s^42-514976519699753495733731328*r^7*s^42+2873823899280341220517478400*r^6*s^42-782161531862647885750337536*r^5*s^42-510341445449099168229752832*r^4*s^42+481134421672215544502157312*r^3*s^42-134103782050557627942567936*r^2*s^42+17609295143079724298272768*r*s^42-811611753214255937945600*s^42+8690346603348245872640*r^11*s^41-8513123143959222217342976*r^10*s^41-647804056926417618227429376*r^9*s^41-2769087875815116467943243776*r^8*s^41+7336644965164887908865277952*r^7*s^41+2870684435366680680931524608*r^6*s^41-5674968446040859972595613696*r^5*s^41+3168471547866462242725691392*r^4*s^41-754130328173766582583951360*r^3*s^41+39923495488066601605922816*r^2*s^41+7482090450268780965658624*r*s^41-771936962433466666844160*s^41+1243315629180545138688*r^12*s^40-2461471257135670258302976*r^11*s^40-556456331700442122999300096*r^10*s^40-6509041091104297375801802752*r^9*s^40+9526549301329328843376295936*r^8*s^40+27042398268972747179228659712*r^7*s^40-24531569558733513628974055424*r^6*s^40+9825602531763689625734873088*r^5*s^40+473603859230477949268393984*r^4*s^40-1328892851255836540307243008*r^3*s^40+463644203158679376064675840*r^2*s^40-61351500615994031989063680*r*s^40+2744856361998601669836800*s^40-261831346638500394958848*r^12*s^39-324753587086938199717576704*r^11*s^39-9467029005573668586850877440*r^10*s^39-2840624650255302859670159360*r^9*s^39+97968015615934562738395676672*r^8*s^39-47274503468660764179416743936*r^7*s^39-4187479038626091499427725312*r^6*s^39+26509655126952349002729783296*r^5*s^39-15833091726380934122795171840*r^4*s^39+4524937625324742785896546304*r^3*s^39-762104764019912603785494528*r^2*s^39+65582161511257179826421760*r*s^39-2000176833521311023104000*s^39+27448327510213233999872*r^13*s^38-119983192772595682810789888*r^12*s^38-9254778766637713924623958016*r^11*s^38-36887276294844903264764297216*r^10*s^38+207998880732372492726747267072*r^9*s^38+46505166474822323833335185408*r^8*s^38-153267452940195032243579650048*r^7*s^38+161002985322585104819322617856*r^6*s^38-73931678879979469279850397696*r^5*s^38+19840560064708817669691801600*r^4*s^38-1753575886118903427480158208*r^3*s^38-107605026047713612340920320*r^2*s^38+30870649839426542501888000*r*s^38-1671320472119855677440000*s^38+5355423645423126970368*r^14*s^37-24441536996061719899930624*r^13*s^37-6134270005044482253015482368*r^12*s^37-75893612083367503523854942208*r^11*s^37+255290530305983269149136125952*r^10*s^37+562026612578080253019223490560*r^9*s^37-598325469061008501119517720576*r^8*s^37+472215989775063694149263818752*r^7*s^37-140714125976544923863585128448*r^6*s^37+1286843509932836760739381248*r^5*s^37+19903035635157741165701234688*r^4*s^37-9201046623790045531499134976*r^3*s^37+1724786773957193849582387200*r^2*s^37-144503365305782004875264000*r*s^37+4426729820221603840000000*s^37-1812605794076110452948992*r^14*s^36-2666065148721872043432214528*r^13*s^36-89721622841627159619524624384*r^12*s^36+106191049857671440625012047872*r^11*s^36+1737154290771902526992183984128*r^10*s^36-969925811043953377957665308672*r^9*s^36+519854046881637114137081282560*r^8*s^36+305913197303013072823929274368*r^7*s^36-363840059534656427707672297472*r^6*s^36+213861640768700192275958857728*r^5*s^36-70748336507116394794929094656*r^4*s^36+16506494865082181941303705600*r^3*s^36-2235111298947147178180608000*r^2*s^36+146303027860112219832320000*r*s^36-3431970026748116992000000*s^36+119123186961401625182208*r^15*s^35-707663777112806298962886656*r^14*s^35-68908388661576022022086983680*r^13*s^35-208319549966043107581300310016*r^12*s^35+3102536549951776359270267748352*r^11*s^35+625225184062591397379291742208*r^10*s^35-1220868295798825245968116482048*r^9*s^35+2735618316001503350718289936384*r^8*s^35-1803386440147675639446092382208*r^7*s^35+902878503474674258396974153728*r^6*s^35-267866853337578187875560718336*r^5*s^35+48908354109502480105099755520*r^4*s^35-7189652626253409448204697600*r^3*s^35+723745574358386533728256000*r^2*s^35-32624322819982360576000000*r*s^35+338001158775767040000000*s^35+15095504923687322124288*r^16*s^34-98124375949232009321119744*r^15*s^34-34812158856955354221142605824*r^14*s^34-455872277882348341032592080896*r^13*s^34+3428675538346978630606967013376*r^12*s^34+7033637833918208290208566214656*r^11*s^34-5530760024339072717610882695168*r^10*s^34+8141784087487026189374104535040*r^9*s^34-4005693064813700326826268688384*r^8*s^34+1855935876169607138159733243904*r^7*s^34-302436207151976128722851856384*r^6*s^34-82307045537338030906652229632*r^5*s^34+65489353759261263169532723200*r^4*s^34-14387225500741899355422720000*r^3*s^34+1525300341549313902510080000*r^2*s^34-80744679248004907008000000*r*s^34+1656014459181465600000000*s^34-3634688609967934965547008*r^16*s^33-11206833343330048843785961472*r^15*s^33-455552630463069349526970040320*r^14*s^33+2037354524800152467160306810880*r^13*s^33+17995387477568189914398679105536*r^12*s^33-6314856985413201720635218198528*r^11*s^33+12376754802991456923003891220480*r^10*s^33-1283323757865832420686407139328*r^9*s^33+200085580941412626665499000832*r^8*s^33+1721900821030013563180289097728*r^7*s^33-1334079430528813757919718801408*r^6*s^33+648348197792568884794889338880*r^5*s^33-192979967730216010920021196800*r^4*s^33+31425341419370809797902336000*r^3*s^33-2691264408263174651904000000*r^2*s^33+111431839106256076800000000*r*s^33-1674159150071808000000000*s^33+436979981915795465699328*r^17*s^32-2111792269205175190960472064*r^16*s^32-278023010884767529256248934400*r^15*s^32-92733984192547566249173843968*r^14*s^32+26910588366640169128445194797056*r^13*s^32+12264840242347351647455381815296*r^12*s^32+6064005912832781008792509743104*r^11*s^32+19379838887311579850766821621760*r^10*s^32-9081365923139976174266017120256*r^9*s^32+9914801047668619331374891925504*r^8*s^32-5748554870188598991453692100608*r^7*s^32+2917423076086775233937087135744*r^6*s^32-1063829654465025628574004019200*r^5*s^32+252118282897355833285279744000*r^4*s^32-33810839794451502134722560000*r^3*s^32+2382747999464293662720000000*r^2*s^32-78300424386537062400000000*r*s^32+869913168445440000000000*s^32+21705962528943217049600*r^18*s^31-182117304441668982397730816*r^17*s^31-107758203022538341241013141504*r^16*s^31-1334332557828766252773060640768*r^15*s^31+25977740367910541930901138309120*r^14*s^31+60545626910276077642198571548672*r^13*s^31-5839497326703367441299082838016*r^12*s^31+65796791753708922887201477361664*r^11*s^31-20984389158963312831048072560640*r^10*s^31+27090645140288139074550485745664*r^9*s^31-14531446571928927736122058997760*r^8*s^31+8725939638981122240558995079168*r^7*s^31-3890764822367155183817649553408*r^6*s^31+1196750126539540352104052817920*r^5*s^31-231351824793218218410901504000*r^4*s^31+25445445999716477173760000000*r^3*s^31-1440083681231870361600000000*r^2*s^31+35734424598872064000000000*r*s^31-260052929740800000000000*s^31+1069170498599622990102528*r^18*s^30-25539341207361961707536646144*r^17*s^30-1249672841578532926512494018560*r^16*s^30+15566474776494520533203728465920*r^15*s^30+118966681587421640716847597748224*r^14*s^30+22867845304517501975874410381312*r^13*s^30+120408977971826258593704560295936*r^12*s^30+1076568147279707691757430898688*r^11*s^30+50867773178619139046736780066816*r^10*s^30-23969680346514540815702911090688*r^9*s^30+20955811142967779995369902964736*r^8*s^30-11635435755661972134700043468800*r^7*s^30+4470023429659023432969523036160*r^6*s^30-1107925702402575003956124057600*r^5*s^30+172300521847023847289651200000*r^4*s^30-14995886606216289320960000000*r^3*s^30+635452879888554393600000000*r^2*s^30-10208831817646080000000000*r*s^30+34828517376000000000000*s^30+773918341462450031820800*r^19*s^29-3204145474830726308911120384*r^18*s^29-628515092908585614309091966976*r^17*s^29+4205934996686478731675376287744*r^16*s^29+144987442244893811539217924227072*r^15*s^29+152739405574165281210610816647168*r^14*s^29+160660783394919089081984982450176*r^13*s^29+124813391494250470659778852945920*r^12*s^29+87290092931070830914436977393664*r^11*s^29-21931491942298781666243921313792*r^10*s^29+47479747162582843403099135016960*r^9*s^29-31930532736642156160995209248768*r^8*s^29+15127786002702912717229765165056*r^7*s^29-4609790315153892323742365777920*r^6*s^29+920343901429056454057263104000*r^5*s^29-110502566522686149754880000000*r^4*s^29+6962945670044555673600000000*r^3*s^29-183173216106184704000000000*r^2*s^29+1328127462604800000000000*r*s^29+5307875188455505920000*r^20*s^28-107959192317254713686884352*r^19*s^28-188195099210636513826129838080*r^18*s^28-1424680634348657341667104260096*r^17*s^28+117871605117323289883002135379968*r^16*s^28+363559084019200211633515064721408*r^15*s^28+240482344244819649692281742557184*r^14*s^28+398139101782469344872066824798208*r^13*s^28+190025843456061143108749415677952*r^12*s^28+26844976077132772619994160693248*r^11*s^28+104300948426839109735879102431232*r^10*s^28-77295041417185462700754631393280*r^9*s^28+45586364333097876268409312772096*r^8*s^28-17160201049546171658283840962560*r^7*s^28+4358072228743549105861558272000*r^6*s^28-671677042630470992773775360000*r^5*s^28+56567252575088824811520000000*r^4*s^28-2086293182855145062400000000*r^3*s^28+23401255026032640000000000*r^2*s^28+11307156644705240455577600*r^20*s^27-31119888910225736019923173376*r^19*s^27-1898350052595671375692194381824*r^18*s^27+62812116584511084414763335155712*r^17*s^27+519948188498259784994649307873280*r^16*s^27+502802965586273668899352078188544*r^15*s^27+798593123268566581305190173900800*r^14*s^27+496871722401819544917199705604096*r^13*s^27+229684482766563971363936158089216*r^12*s^27+205704343884940807887414190145536*r^11*s^27-141503072751936068507999039127552*r^10*s^27+113028448446640335428679268040704*r^9*s^27-53633291403943603511890949439488*r^8*s^27+17689562374304449578398436556800*r^7*s^27-3464618897642112256663617536000*r^6*s^27+369268182135660997509120000000*r^5*s^27-17285082949662592204800000000*r^4*s^27+255720940212584448000000000*r^3*s^27+307251359839682560000000*r^21*s^26-1919485477881785409519747072*r^20*s^26-836721893930553034111985909760*r^19*s^26+19058524266227694836233118154752*r^18*s^26+498123181688679223603281338040320*r^17*s^26+984276481247277780992444109684736*r^16*s^26+1294823829206714965271489867153408*r^15*s^26+1211225177400915604451938441101312*r^14*s^26+804261675031734741943003495006208*r^13*s^26+385250817744419341826553183993856*r^12*s^26-141440115309967611245837038911488*r^11*s^26+219677195337744053305528616484864*r^10*s^26-135354276583810901027609334775808*r^9*s^26+59365691276759167772012209766400*r^8*s^26-14631602663986050722695217152000*r^7*s^26+1933894253527588181775482880000*r^6*s^26-108327217226540591874048000000*r^5*s^26+1895731477343738265600000000*r^4*s^26-12940455464612659200000*r^22*s^25+93954777292582680526848000*r^21*s^25-185769869126642333054931042304*r^20*s^25+782919592463885905207960272896*r^19*s^25+326597519719815687899270413811712*r^18*s^25+1427513510356583386970342020874240*r^17*s^25+1952071837490367466079453590847488*r^16*s^25+2477348563536227293073822588076032*r^15*s^25+2015166623051069282943552884572160*r^14*s^25+867652635498744100037392414539776*r^13*s^25+115493914838520765970853700567040*r^12*s^25+340155589144750376723287365386240*r^11*s^25-272012922549985675965978170621952*r^10*s^25+164602911732436691512308352942080*r^9*s^25-49910832746141740321863001702400*r^8*s^25+7979821015867042714032799744000*r^7*s^25-504385678616284620652544000000*r^6*s^25+9226550048422059048960000000*r^5*s^25+6990118180790206464000000*r^22*s^24-16548624944604569960160690176*r^21*s^24-1829500873477533811559265992704*r^20*s^24+141586116645666457231941963874304*r^19*s^24+1474455468608383517701393468096512*r^18*s^24+2791876568978289492685167599288320*r^17*s^24+4204178118129371187021579399725056*r^16*s^24+4076263110420024408190421364113408*r^15*s^24+2293145817262898106791748368859136*r^14*s^24+879339269356435856933136906584064*r^13*s^24+501848226912915041368917655158784*r^12*s^24-426064573971874751135668829683712*r^11*s^24+380342657292161614306555279179776*r^10*s^24-137096232369951117259144639283200*r^9*s^24+25725863762210789919566069760000*r^8*s^24-1637936640944859463423098880000*r^7*s^24+21094446226639859744768000000*r^6*s^24-393384403627566694400000*r^23*s^23+498957548589078168993792000*r^22*s^23-692030082564576291384201314304*r^21*s^23+35186178283698170673252509155328*r^20*s^23+1076391387491939851670098859261952*r^19*s^23+3481797649164367126538827780325376*r^18*s^23+6029064678119729562125689904168960*r^17*s^23+7100757011496176942667147199381504*r^16*s^23+5503622973865355017118207558287360*r^15*s^23+2499956340227642295466841379700736*r^14*s^23+1009869015247018047710567830913024*r^13*s^23-486367514457647702242503858061312*r^12*s^23+747228256095852047225952481050624*r^11*s^23-299827398891234724801847314350080*r^10*s^23+63631982796565287452480949452800*r^9*s^23-2871714007364160582934593536000*r^8*s^23-79131733908803672866816000000*r^7*s^23+2679433601220608000000*r^24*s^22+86631654912168034304000000*r^23*s^22-88080455129442819202357395456*r^22*s^22+1870297488299289373475862478848*r^21*s^22+541519851606155183482595725803520*r^20*s^22+3464437893714066273901795245817856*r^19*s^22+7442977370374407003130382757396480*r^18*s^22+10875978682372920478061664111951872*r^17*s^22+10793394330544984781485966826143744*r^16*s^22+5752165711119978126050926482423808*r^15*s^22+2636429781085154632626737258692608*r^14*s^22-279151911715838044416338772885504*r^13*s^22+1330535856953154557887148451692544*r^12*s^22-514305750872971866072678517440512*r^11*s^22+115399101708062160000283102412800*r^10*s^22+3903258817894571554390409216000*r^9*s^22-1071149999965119441000202240000*r^8*s^22-5171667125526960537600000*r^24*s^21+1652007275956126683548876800*r^23*s^21-1442302793990507613085014949888*r^22*s^21+174356441215254254964434846875648*r^21*s^21+2596937562203826850300603307917312*r^20*s^21+7899801853905741196667155304677376*r^19*s^21+14476681583501436457811354843086848*r^18*s^21+17445209035162347767591828784676864*r^17*s^21+11856808444712422532435702884335616*r^16*s^21+6460091168842617537867293774577664*r^15*s^21+499856441459883190323206302990336*r^14*s^21+2401767365041921949720409507102720*r^13*s^21-686834945103273720793623464771584*r^12*s^21+138936889093935987830705182736384*r^11*s^21+50884528710955513480835487498240*r^10*s^21-6005087590759912051096682496000*r^9*s^21+64306406429294592000000*r^25*s^20+668422549894941428940800000*r^24*s^20-312886179494490746478087110656*r^23*s^20+28563380926896269731843144679424*r^22*s^20+1399696016762403219051450747322368*r^21*s^20+7014467143741000230471196190179328*r^20*s^20+16421456733073047429978149464571904*r^19*s^20+23992379240284889898647399008567296*r^18*s^20+21333719298638651539365773675855872*r^17*s^20+13385404395575473864848422570295296*r^16*s^20+2625065187353039582735406427275264*r^15*s^20+4643152514362761886731220606255104*r^14*s^20-703540848358181945435830225993728*r^13*s^20+85533794384459108213905644584960*r^12*s^20+216791682943838827162757517803520*r^11*s^20-22701264042641827433062544179200*r^10*s^20-38711150471237389516800000*r^25*s^19+2032754650760440801814118400*r^24*s^19-405628608776855145382728957952*r^23*s^19+507307409102006131707569510547456*r^22*s^19+4984597708914667097663766995664896*r^21*s^19+15648389357135118604585582823735296*r^20*s^19+28572155472579417120063738475446272*r^19*s^19+32488194117781285312884493764263936*r^18*s^19+23662035075407932322715202297528320*r^17*s^19+7592552806468603331254964430307328*r^16*s^19+8971136005359271665506378491887616*r^15*s^19-412035183225542643805333246443520*r^14*s^19+32556481040019587883253958180864*r^13*s^19+629530361432946394423924277379072*r^12*s^19-63163576635067591615408074915840*r^11*s^19+643064064292945920000000*r^26*s^18+3424650310779261010575360000*r^25*s^18-758558118502715642660515741696*r^24*s^18+107114990920827325674852423041024*r^23*s^18+2684380523712611113293734033227776*r^22*s^18+12375026520743206647538319951396864*r^21*s^18+29304231969204429731618925492305920*r^20*s^18+41611368388158279187822625995882496*r^19*s^18+36324427608142407892869176417583104*r^18*s^18+16811659115598658159647732959019008*r^17*s^18+15973327242538071609513158142590976*r^16*s^18+668592628077883336013825288699904*r^15*s^18+339454750644755555356732219719680*r^14*s^18+1423085221277117792770233951322112*r^13*s^18-130876314912347753497230437253120*r^12*s^18-182311001498167803904000000*r^26*s^17-11003413748970100706456371200*r^25*s^17+7444253288143754618095144009728*r^24*s^17+1019341566053518883774889910599680*r^23*s^17+7967238700315765979114186205036544*r^22*s^17+25391666532130851209783827626983424*r^21*s^17+45124756503065252076225757725065216*r^20*s^17+48502758293594512315120070969786368*r^19*s^17+29786685385199304228782147922558976*r^18*s^17+25554191612305198756127411108052992*r^17*s^17+3590928065665979599629503181094912*r^16*s^17+1630136481844909241971046111772672*r^15*s^17+2673659024557755948564819117867008*r^14*s^17-191618036379927286485776844455936*r^13*s^17+3429675009562378240000000*r^27*s^16+11977507173298799116288000000*r^26*s^16-1220057560142673240142387347456*r^25*s^16+241545908911381010350207355846656*r^24*s^16+4028516166793836195630338906521600*r^23*s^16+18191125052221415657979054292729856*r^22*s^16+41622178521793952022637034992566272*r^21*s^16+55775368466822729555422306721857536*r^20*s^16+43201688879882535776602236590751744*r^19*s^16+36828619769567979179960994510143488*r^18*s^16+9442684164374421601739310450606080*r^17*s^16+4519211184441683391995434024042496*r^16*s^16+4388452533247835508291720244625408*r^15*s^16-148110964620186425622970851393536*r^14*s^16-560259090906962775244800000*r^27*s^15-73795615755181057122500608000*r^26*s^15+25627611283077909030059338891264*r^25*s^15+1502358405444598507120778318708736*r^24*s^15+10557906395807590675579447908761600*r^23*s^15+32455249312455857562822909695623168*r^22*s^15+54613366357109274995209732519624704*r^21*s^15+52299417664285124877007315795968000*r^20*s^15+47666913941237522912063092462452736*r^19*s^15+18085177894840337810004504989401088*r^18*s^15+9211528651394018712232304675127296*r^17*s^15+6558016624125472574645781726756864*r^16*s^15+134376232230167390326196786954240*r^15*s^15+10289025028687134720000000*r^28*s^14+28620213238470126075904000000*r^27*s^14-1113398955449069536984917082112*r^26*s^14+370217704123052782016392991866880*r^25*s^14+4838129760909959394280798397923328*r^24*s^14+21021188207148134795037792117194752*r^23*s^14+45156891032522947238799370962862080*r^22*s^14+53485678868780589853609030422888448*r^21*s^14+54527271412420926673342333118840832*r^20*s^14+27385278206342587266656875782864896*r^19*s^14+15163176642168988262687904442089472*r^18*s^14+9127444046499868637109016724504576*r^17*s^14+726634498324342556997357924253696*r^16*s^14-1112410745909542492569600000*r^28*s^13-221214386060913569171505152000*r^27*s^13+46812376510276319711396272013312*r^26*s^13+1672425398853322290285609054371840*r^25*s^13+11029287262145032928973001441935360*r^24*s^13+31296804325512543937847326505172992*r^23*s^13+46291985858707164868068389788057600*r^22*s^13+54047757259033285779062104690524160*r^21*s^13+33965078967732102260956078175944704*r^20*s^13+20957375286739621429776926094917632*r^19*s^13+11754090274941611056681773390888960*r^18*s^13+1522576909923401981464408502566912*r^17*s^13+16462440045899415552000000*r^29*s^12+45450576030205992763392000000*r^28*s^12-36960605031073376953142607872*r^27*s^12+399246216926594307527122161238016*r^26*s^12+4542732182046602275602240429359104*r^25*s^12+17974178416425691685094889757868032*r^24*s^12+33668311169550045801056794862157824*r^23*s^12+45668687953547086471890372395008000*r^22*s^12+35109797635797412442240827963473920*r^21*s^12+24586256664581421378513558136946688*r^20*s^12+13597024441838946330883246868398080*r^19*s^12+2238311981833022323310582025945088*r^18*s^12-1319929961174989694566400000*r^29*s^11-391104747466176272643024486400*r^28*s^11+53918413684207453808894047944704*r^27*s^11+1404717412683519395526367789449216*r^26*s^11+8386296848426656429807103423545344*r^25*s^11+20312749897260983574673050474381312*r^24*s^11+32490143967436249888294360812879872*r^23*s^11+30416204335143803956792407267213312*r^22*s^11+24340561894866376518935856130555904*r^21*s^11+13644357641104884364350136847958016*r^20*s^11+2561854175622749247495201628356608*r^19*s^11+10974960030599610368000000*r^30*s^10+44307968735436447363891200000*r^29*s^10+1358422279830692481303343792128*r^28*s^10+303093097876391930694921021816832*r^27*s^10+3075622895634770378671911409287168*r^26*s^10+10000638102583693676069021965877248*r^25*s^10+19234665423547626864403253148254208*r^24*s^10+21971934106318041973139816314830848*r^23*s^10+20034709415280767587569697921433600*r^22*s^10+11526588421117777965386456545361920*r^21*s^10+2345625196771353071888212460306432*r^20*s^10-720327260755792704307200000*r^30*s^9-405486885331294454923080499200*r^29*s^9+39535684368490869395727461646336*r^28*s^9+838366193144483289049196153274368*r^27*s^9+3944909986024969350756315254751232*r^26*s^9+9320406287525870278382609468751872*r^25*s^9+13037620397005338066427604203732992*r^24*s^9+13447975810266370612354721662369792*r^23*s^9+7975771926906784398678649810714624*r^22*s^9+1704156346330126815526464551649280*r^21*s^9+20704662149226509862174720000*r^30*s^8+1781527719659848536980663042048*r^29*s^8+155005409686666590273609593257984*r^28*s^8+1216965286656096051723047123550208*r^27*s^8+3591866935940788806695857392975872*r^26*s^8+6210774389397543830231841868087296*r^25*s^8+7182041071389261607611783937261568*r^24*s^8+4365980573762886824214889691611136*r^23*s^8+948185669643146004812656751411200*r^22*s^8-202016853825585806402020966400*r^30*s^7+17155738034421386816768998113280*r^29*s^7+277569494751393891948401176608768*r^28*s^7+1052901431115232684921250924986368*r^27*s^7+2305318611142921867997289480454144*r^26*s^7+2933621489677300683147170998648832*r^25*s^7+1787874577735833673605479917420544*r^24*s^7+378255935172359025201536925958144*r^23*s^7+1010014438231171891114989846528*r^30*s^6+40054970882031314256566887120896*r^29*s^6+223647773663450017357152361906176*r^28*s^6+634704765904903882047846344556544*r^27*s^6+847810729185617751707050452189184*r^26*s^6+495043021300230643967518375411712*r^25*s^6+96070038331570853099394452946944*r^24*s^6+2369931516779985110387059064832*r^30*s^5+33422329453536474438966678913024*r^29*s^5+114461092826460081767771059257344*r^28*s^5+144561780403052691047188034224128*r^27*s^5+74216254835482805555517775151104*r^26*s^5+12048887472366272230922374873088*r^25*s^5+3077881413336535438130432442368*r^30*s^4+8490537267603022701722838499328*r^29*s^4+6912738824106368120023368597504*r^28*s^4+2385704847748285402978451456000*r^27*s^4+637784866912113884486218809344*r^26*s^4-610075887411146923602415190016*r^30*s^3-884493677533328648142581661696*r^29*s^3+204732567266673886359176871936*r^28*s^3+438399658689416250163105628160*r^27*s^3+137196503607360522948949573632*r^30*s^2+259977481761064051680309411840*r^29*s^2+120782157132936782350380957696*r^28*s^2-2440256758568589662997184512*r^30*s-1105355087455815578173833216*r^29*s+222483611852129014137225216*r^30)/1063475046320196958206483952041984000000;






==> univcurve9.txt <==
T^6 + (s - 1/3)*T^5 + (-1/8*z - 1/4*s^3 - 1/8*s^2 + 1/3*s + 27/2*r - 23/216)*T^4
    + ((-1/12*s - 1/54)*z - 1/6*s^4 - 13/108*s^3 + 11/54*s^2 + (9*r - 7/324)*s +
    2*r - 23/1458)*T^3 + ((1/24*s^2 - 1/27*s + 5/648)*z + (1/12*s^5 - 7/216*s^4 
    - 43/324*s^3 + (-9/2*r + 23/162)*s^2 + (4*r - 38/729)*s - 5/6*r + 
    115/17496))*T^2 + ((1/54*s^3 + 1/108*s^2 - 2/81*s - r + 23/2916)*z + 
    (1/27*s^6 - 2/27*s^5 + 47/324*s^4 + (-4*r - 155/729)*s^3 + (-2*r + 
    235/1458)*s^2 + (16/3*r - 127/2187)*s + 108*r^2 - 46/27*r + 629/78732))*T + 
    (-1/162*s^4 + 1/2916*s^3 + 29/2916*s^2 + (1/3*r - 7/972)*s - 5/27*r + 
    115/78732)*z - 1/81*s^7 + 23/729*s^6 - 181/2916*s^5 + (4/3*r + 95/972)*s^4 +
    (-2/27*r - 3665/39366)*s^3 + (-58/27*r + 1937/39366)*s^2 + (-36*r^2 + 14/9*r
    - 3169/236196)*s + 20*r^2 - 230/729*r + 3145/2125764

